Zero-Shot Conditioning of Score-Based Diffusion Models by Neuro-Symbolic Constraints

Score-based diffusion models have emerged as effective approaches for both conditional and unconditional generation. Still conditional generation is based on either a specific training of a conditional model or classifier guidance, which requires training a noise-dependent classifier, even when a classifier for uncorrupted data is given. We propose a method that, given a pre-trained unconditional score-based generative model, samples from the conditional distribution under arbitrary logical constraints, without requiring additional training. Differently from other zero-shot techniques, that rather aim at generating valid conditional samples, our method is designed for approximating the true conditional distribution. Firstly, we show how to manipulate the learned score in order to sample from an un-normalized distribution conditional on a user-defined constraint. Then, we define a flexible and numerically stable neuro-symbolic framework for encoding soft logical constraints. Combining these two ingredients we obtain a general, but approximate, conditional sampling algorithm. We further developed effective heuristics aimed at improving the approximation. Finally, we show the effectiveness of our approach in approximating conditional distributions for various types of constraints and data: tabular data, images and time series.

==> experiments/celebA_symmetry/config.txt <==
from mod_configs.constraints import *
from functools import partial
import torchvision.transforms as T
from torchvision.utils import save_image

"""
Color
"""

NAME = 'symmetry_snr'

CONSTRAINT = partial(image_symmetry,
                     k=0.19)

constrained_scorenet_call = partial(default_constrained_scorenet_call,
                                    gradient_interpolator = gradient_weighting_by_snr)

==> experiments/celebA_symmetry/satisfaction.json <==
{
    "std": 13.37339973449707,
    "median": -20.566465377807617,
    "mean": -22.608476638793945,
    "min": -60.952362060546875,
    "max": -1.6251887083053589
}

==> experiments/eSIRS_bridging/config.txt <==
from torch import Tensor

from src.constants import MODELS_FOLDER
from src.constrained_generation_config import ConstrainedGenerationConfig
from src.constraints.constraint import Constraint
from src.constraints.gradient_mixer import (linear_interpolation,
                                            logistic_interpolation,
                                            noise_weighting, snr, GradientClipping)
from src.constraints.real_logic import Product as Logic
from src.models.score_based.sdes.sampler import EulerMethod
from src.util import find, names_index_map

NAME = "eSIRS"

S = 0
I = 1

GRAD = 7.0
SEED = 1234
SCORE_APPROXIMATOR = snr

positive_populations = lambda x: Logic.and_(Logic.greater(x, 0.0, grad=1))
limited_population = lambda x: Logic.and_(Logic.smaller(x.sum(dim=-1), 100.0, grad=1))
fix_S_at_0 = lambda x: Logic.equal(x[:, 0, S], 80.0, grad=GRAD)
fix_I_at_0 = lambda x: Logic.equal(x[:, 0, I], 10.0, grad=GRAD)
fix_S_at_25 = lambda x: Logic.equal(x[:, 25, S], 30.0, grad=GRAD)


def predicate(x: Tensor) -> Tensor:
    return Logic.and_(
        positive_populations(x),
        limited_population(x),
        fix_S_at_0(x),
        fix_I_at_0(x),
        fix_S_at_25(x),
    )


constraint = Constraint(f=lambda x: predicate(x), strength=1.0, gradient_mixer=SCORE_APPROXIMATOR)

generation_options = dict(
    sde_solver=EulerMethod(),
    n_samples=5000,
    steps=1000,
    corrector_steps=2,
    final_corrector_steps=2000,
)

CONFIG = ConstrainedGenerationConfig(
    name=NAME + "_bridging",
    constraint=constraint,
    model_path=find(str(MODELS_FOLDER), pattern=f"*{NAME}"),
    generation_options=generation_options,
    seed=SEED,
)


==> experiments/eSIRS_bridging/plot_stats.txt <==
{
    "Simulated positivity": 1.0,
    "Simulated constant population: ": 1.0,
    "Guidance positivity": 1.0,
    "Guidance constant population: ": 1.0,
    "|S(0)-80|": 0.18520000576972961,
    "|I(0)-10|": 0.18219999969005585,
    "|S(25)-30|": 0.06019999831914902,
    "max(S)": 0.25346668265196015,
    "median(S)": 0.10623043999520441,
    "max(I)": 0.23777125044958636,
    "median(I)": 0.1341909603165088
}

==> experiments/eSIRS_inequality/config.txt <==
from torch import Tensor

from src.constants import MODELS_FOLDER
from src.constrained_generation_config import ConstrainedGenerationConfig
from src.constraints.constraint import Constraint
from src.constraints.gradient_mixer import (linear_interpolation,
                                            noise_weighting, snr)
from src.constraints.real_logic import Product as Logic
from src.models.score_based.sdes.sampler import EulerMethod
from src.util import find

NAME = "eSIRS"

S = 0
I = 1

GRAD = 25.0
SEED = 1234

positive_populations = lambda x: Logic.and_(Logic.greater(x, 0.0, grad=1))
limited_population = lambda x: Logic.and_(Logic.smaller(x.sum(dim=2), 100.0, grad=1))
limited_I_from_0 = lambda x: Logic.and_(Logic.smaller(x[:, 0:, I], 20.0, grad=GRAD))


def predicate(x: Tensor) -> Tensor:
    return Logic.and_(
        positive_populations(x), limited_population(x), limited_I_from_0(x)
    )


constraint = Constraint(f=lambda x: predicate(x), strength=1.0, gradient_mixer=snr)

generation_options = dict(
    sde_solver=EulerMethod(),
    n_samples=100,
    steps=1000,
    corrector_steps=2,
    final_corrector_steps=2500,
)

CONFIG = ConstrainedGenerationConfig(
    name=NAME + "_inequality",
    constraint=constraint,
    model_path=find(str(MODELS_FOLDER), pattern=f"*{NAME}"),
    generation_options=generation_options,
    seed=SEED,
)


==> experiments/eSIRS_inequality/plot_stats.txt <==
{
    "No guidance positivity": 0.98,
    "No guidance constant population: ": 0.98,
    "Guidance positivity": 1.0,
    "Guidance constant population: ": 1.0,
    "less 20 infected": 0.99
}

==> experiments/mnist_inpainting/config.txt <==
import fnmatch
import os

import numpy as np
import torch
from matplotlib import image

from src.constrained_generation_config import ConstrainedGenerationConfig
from src.constraints.constraint import Constraint
from src.constraints.gradient_mixer import *
from src.data import get_MNIST
from src.models.score_based.sdes.sampler import EulerMethod
from src.util import upscale

DEFAULT_MODELS_FOLDER = "artifacts/models"
GRADIENT_APPROXIMATION = linear_interpolation
SEED = 1234
MODEL = '2000'

def mnist_model_path():
    return f"{DEFAULT_MODELS_FOLDER}/{fnmatch.filter(sorted(os.listdir(DEFAULT_MODELS_FOLDER)), f'*mnist*{MODEL}*')[-1]}"


def expand_like(input: torch.Tensor, *, like: torch.Tensor):
    return input.reshape(
        tuple(input.shape) + (1,) * (len(like.shape) - len(input.shape))
    ).expand_as(like)


def to01(x: torch.Tensor):
    x = x - expand_like(x.amin(dim=(1, 2)), like=x)
    return x / expand_like(x.amax(dim=(1, 2)), like=x)


def get_inpainting_constraint_function(
    *,
    image_index: int,
    start_row: int | None = None,
    end_row: int | None = None,
    start_col: int | None = None,
    end_col: int | None = None,
):
    original = get_MNIST(train=False)[image_index]
    rows = slice(start_row, end_row)
    cols = slice(start_col, end_col)

    device = "cuda" if torch.cuda.is_available() else "cpu"
    original_masked = original.detach().clone().unsqueeze(0)
    original_masked_cuda = original.to(device)
    mask = torch.ones_like(original_masked)
    mask[:, rows, cols] = 0.0
    mask_cuda = torch.ones_like(original_masked_cuda)
    mask_cuda[rows, cols] = 0.0
    original_masked *= mask
    original_masked_cuda *= mask_cuda

    image.imsave(f"inpaint_original.png", upscale(original.numpy()), cmap="gray")
    image.imsave(f"inpaint_masked.png", upscale(np.where(mask[0], original.numpy(), 2.5)), cmap="gray")

    def f(x: torch.Tensor) -> torch.Tensor:
        m = original_masked if x.get_device() else original_masked_cuda
        msk = mask if x.get_device() else mask_cuda
        return -torch.square((m - x) * msk).sum(dim=(1, 2))

    return f


constraint = Constraint(
    f=get_inpainting_constraint_function(
        image_index=1, start_row=7, end_row=20, start_col=7, end_col=None
    ),
    strength=1.0,
    gradient_mixer=GRADIENT_APPROXIMATION
)


generation_options = dict(
    sde_solver=EulerMethod(), n_samples=20, steps=1000, corrector_steps=2, final_corrector_steps=0
)

CONFIG = ConstrainedGenerationConfig(
    name="mnist_inpainting",
    constraint=constraint,
    model_path=mnist_model_path(),
    generation_options=generation_options,
    seed=SEED
)

==> experiments/mnist_relative_filling_down/config.txt <==
import fnmatch
import os

import torch

from src.constrained_generation_config import ConstrainedGenerationConfig
from src.constraints.constraint import Constraint
from src.constraints.gradient_mixer import noise_weighting, snr, linear_interpolation
from src.constraints.real_logic import Product as Logic
from src.models.score_based.sdes.sampler import EulerMethod

DEFAULT_MODELS_FOLDER = "artifacts/models"
GAP = 0
FILL_DIFFERENCE = 1
LOGIC_K = 80
STRENGTH = 1
GRADIENT_APPROXIMATION = snr
SEED = 1234
MODEL = '2000'


def mnist_model_path():
    """
    Picks the last stored model
    """
    return f"{DEFAULT_MODELS_FOLDER}/{fnmatch.filter(sorted(os.listdir(DEFAULT_MODELS_FOLDER)), f'*mnist*{MODEL}*')[-1]}"


""""
def expand_like(input: torch.Tensor, *, like: torch.Tensor):
    return input.reshape(
        tuple(input.shape) + (1,) * (len(like.shape) - len(input.shape))
    ).expand_as(like)

def to01(x: torch.Tensor):
    x = x - expand_like(x.amin(dim=(1, 2)), like=x)
    return x / expand_like(x.amax(dim=(1, 2)), like=x)

def f(x: torch.Tensor):
    return Logic.greater(to01(x).mean(dim=(1,2)), 1.0)
"""


def relative_filling_down(x: torch.Tensor):
    return Logic.smaller(
        x[:, : 14 - GAP, :].mean(dim=(1, 2)) + FILL_DIFFERENCE,
        x[:, 14 + GAP :, :].mean(dim=(1, 2)),
        grad=LOGIC_K
    )


constraint = Constraint(
    f=relative_filling_down, strength=STRENGTH, gradient_mixer=GRADIENT_APPROXIMATION
)

generation_options = dict(
    sde_solver=EulerMethod(),
    n_samples=50,
    steps=1000,
    corrector_steps=2,
    final_corrector_steps=20,
)

CONFIG = ConstrainedGenerationConfig(
    name="mnist_relative_filling_down",
    constraint=constraint,
    model_path=mnist_model_path(),
    generation_options=generation_options,
    seed=SEED,
)


==> experiments/mnist_relative_filling_up/config.txt <==
import fnmatch
import os

import torch

from src.constrained_generation_config import ConstrainedGenerationConfig
from src.constraints.constraint import Constraint
from src.constraints.gradient_mixer import noise_weighting
from src.constraints.real_logic import Product as Logic
from src.models.score_based.sdes.sampler import EulerMethod

DEFAULT_MODELS_FOLDER = "artifacts/models"
GAP = 2
FILL_DIFFERENCE = 10
STRANGTH = 100
GRADIENT_APPROXIMATION = noise_weighting
SEED = 1234


def mnist_model_path():
    """
    Picks the last stored model
    """
    return f"{DEFAULT_MODELS_FOLDER}/{fnmatch.filter(sorted(os.listdir(DEFAULT_MODELS_FOLDER)), '*mnist*2000*')[-1]}"


""""
def expand_like(input: torch.Tensor, *, like: torch.Tensor):
    return input.reshape(
        tuple(input.shape) + (1,) * (len(like.shape) - len(input.shape))
    ).expand_as(like)

def to01(x: torch.Tensor):
    x = x - expand_like(x.amin(dim=(1, 2)), like=x)
    return x / expand_like(x.amax(dim=(1, 2)), like=x)

def f(x: torch.Tensor):
    return Logic.greater(to01(x).mean(dim=(1,2)), 1.0)
"""


def relative_filling_down(x: torch.Tensor):
    return Logic.greater(
        x[:, : 14 - GAP, :].mean(dim=(1, 2)) - FILL_DIFFERENCE,
        x[:, 14 + GAP :, :].mean(dim=(1, 2)),
    )


constraint = Constraint(
    f=relative_filling_down, strength=STRANGTH, gradient_mixer=GRADIENT_APPROXIMATION
)

generation_options = dict(
    sde_solver=EulerMethod(),
    n_samples=50,
    steps=1000,
    corrector_steps=2,
    final_corrector_steps=20,
)

CONFIG = ConstrainedGenerationConfig(
    name="mnist_relative_filling_up",
    constraint=constraint,
    model_path=mnist_model_path(),
    generation_options=generation_options,
    seed=SEED,
)


==> experiments/mnist_symmetry/config.txt <==
import fnmatch
import os

import torch
from torch import Tensor

from src.constrained_generation_config import ConstrainedGenerationConfig
from src.constraints.constraint import Constraint
from src.constraints.gradient_mixer import (linear_interpolation,
                                            noise_weighting, snr)
from src.constraints.real_logic import Product as Logic
from src.models.score_based.sdes.sampler import EulerMethod

DEFAULT_MODELS_FOLDER = "artifacts/models"
SCORE_APPROXIMATOR = snr
LOGIC_GRAD = 5.0
SEED = 42
MODEL = '2000'


def mnist_model_path() -> str:
    """
    Picks the last stored model
    """
    return f"{DEFAULT_MODELS_FOLDER}/{fnmatch.filter(sorted(os.listdir(DEFAULT_MODELS_FOLDER)),f'*mnist*{MODEL}*')[-1]}"


def f(x: torch.Tensor) -> Tensor:
    return Logic.equal(x, torch.flip(x, (1,)), grad=LOGIC_GRAD).flatten(1).sum(1)


constraint = Constraint(f=f, strength=1.0, gradient_mixer=SCORE_APPROXIMATOR)

generation_options = dict(
    sde_solver=EulerMethod(),
    n_samples=50,
    steps=1000,
    corrector_steps=1,
    final_corrector_steps=0,
)

CONFIG = ConstrainedGenerationConfig(
    name="mnist_horizontal_symmetry_soft",
    constraint=constraint,
    model_path=mnist_model_path(),
    generation_options=generation_options,
    seed=SEED,
)


==> experiments/mode_selection/config.txt <==
from src.constants import MODELS_FOLDER
from src.constrained_generation_config import ConstrainedGenerationConfig
from src.constraints.constraint import Constraint
from src.constraints.gradient_mixer import (linear_interpolation,
                                            logistic_interpolation,
                                            snr)
from src.constraints.real_logic import Product as Logic
from src.models.score_based.sdes.sampler import EulerMethod
from src.util import find

SEED = 1234

model_path = find(str(MODELS_FOLDER), pattern="*mixture*")

constraint = Constraint(
    f=lambda x: Logic.greater(x, 0.0),
    strength=1.0,
    gradient_mixer=snr,
)

generation_options = dict(
    sde_solver=EulerMethod(),
    steps=1000,
    n_samples=2000,
    corrector_steps=1,
    final_corrector_steps=200,
)

CONFIG = ConstrainedGenerationConfig(
    name="mode_selection",
    constraint=constraint,
    model_path=model_path,
    generation_options=generation_options,
    seed=SEED
)


==> experiments/mode_selection/stats.json <==
{
    "guidance": {
        "mean": {
            "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": 3.876347064971924
        },
        "std": {
            "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": 1.0944280624389648
        },
        "correlations": {
            "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": {
                "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": 1.0
            }
        }
    },
    "rejection sampling": {
        "mean": {
            "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": 3.909411907196045
        },
        "std": {
            "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": 1.0529022216796875
        },
        "correlations": {
            "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": {
                "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": 1.0
            }
        }
    },
    "columnwise_comparison": {
        "l1_divergence": {
            "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": 0.05089873417721519
        },
        "max_symmetric_D_kl": {
            "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": 0.028246012319587593
        },
        "two-sample Kolmogorov-Smirnov test": {
            "mixture(0.5: N(-3, 0.5), 0.5: N(4, 1))": [
                1,
                0.49808269830241186
            ]
        }
    }
}

==> experiments/white_wine_plot/acceptance_rate.txt <==
{
    "acceptance_rate": 0.01666312532370088
}

==> experiments/white_wine_plot/config.txt <==
import os

from src.constants import MODELS_FOLDER
from src.constrained_generation_config import ConstrainedGenerationConfig
from src.constraints.constraint import Constraint
from src.constraints.gradient_mixer import (linear_interpolation,
                                            noise_weighting,
                                            snr)
from src.constraints.real_logic import Product as Logic
from src.models.score_based.sdes.sampler import EulerMethod
from src.util import find, names_index_map

model_path = find(str(MODELS_FOLDER), pattern="*white_wine*")

i = names_index_map("data/wine_quality_white.csv")

alcohol = i["alcohol"]
fixed_acidity = i["fixed acidity"]
residual_sugar = i["residual sugar"]
citric_acid = i["citric acid"]


GRAD = 50.0
SCORE_APPROXIMATOR = linear_interpolation
SEED = 1234

predicate = lambda x: Logic.and_(
    Logic.or_(
        Logic.in_(x[:, fixed_acidity], 5.0, 6.0, grad=GRAD),
        Logic.in_(x[:, fixed_acidity], 8.0, 9.0, grad=GRAD),
    ),
    Logic.greater(x[:, alcohol], x2=11.0, grad=GRAD),
    Logic.or_(Logic.greater(x[:, residual_sugar], 5., grad=GRAD),
              Logic.greater(x[:, citric_acid], 0.5, grad=GRAD))
)


constraint = Constraint(
    f=lambda x: predicate(x),
    strength=1.0,
    gradient_mixer=SCORE_APPROXIMATOR
)

generation_options = dict(
    sde_solver=EulerMethod(),
    n_samples=5000,
    steps=1000,
    corrector_steps=1,
    final_corrector_steps=4000,
)

CONFIG = ConstrainedGenerationConfig(
    name="white_wine_LI",
    constraint=constraint,
    model_path=model_path,
    generation_options=generation_options,
    seed=SEED
)


==> experiments/white_wine_plot/self_distances_5000_rej_ww.txt <==
Experiments with white_wine, 5000 samples by rejection_sampling compared with other 5000 samples by rejection_sampling


{"l1_divergence": {
  "fixed acidity": 0.05099999999999998,
  "volatile acidity": 0.04700000000000001,
  "citric acid": 0.03719999999999999,
  "residual sugar": 0.043000000000000003,
  "chlorides": 0.029799999999999997,
  "free sulfur dioxide": 0.05340000000000001,
  "total sulfur dioxide": 0.053599999999999995,
  "density": 0.052400000000000016,
  "pH": 0.044199999999999996,
  "sulphates": 0.05660000000000001,
  "alcohol": 0.0548},



 "max_symmetric_D_kl": {"fixed acidity": 0.027061953101076522,
  "volatile acidity": 0.02398508471505949,
  "citric acid": 0.02221968580640646,
  "residual sugar": 0.025735438559093837,
  "chlorides": 0.012762201535925192,
  "free sulfur dioxide": 0.027967380070775063,
  "total sulfur dioxide": 0.039042040438140475,
  "density": 0.03356242092504266,
  "pH": 0.0345770930428564,
  "sulphates": 0.0364579392209804,
  "alcohol": 0.0309997925881469},
 "two-sample Kolmogorov-Smirnov test": {"fixed acidity": (1, 0.5936767491197451),
  "volatile acidity": (1, 0.24919163163434574),
  "citric acid": (1, 0.901388591127366),
  "residual sugar": (1, 0.95721723072851),
  "chlorides": (1, 0.327510623300811),
  "free sulfur dioxide": (0, 0.0061741214537172585),
  "total sulfur dioxide": (1, 0.6272175062405767),
  "density": (1, 0.7764175867140878),
  "pH": (1, 0.8643325152980597),
  "sulphates": (1, 0.15550390805241585),
  "alcohol": (1, 0.7764175867140878)}}


==> experiments/white_wine_plot/stats.txt <==
{
    "guidance": {
        "mean": {
            "fixed acidity": 6.96903133392334,
            "volatile acidity": 0.2969019412994385,
            "citric acid": 0.4208836853504181,
            "residual sugar": 8.13718032836914,
            "chlorides": 0.036786653101444244,
            "free sulfur dioxide": 33.77341842651367,
            "total sulfur dioxide": 132.4134063720703,
            "density": 0.9932662844657898,
            "pH": 3.200253963470459,
            "sulphates": 0.45092323422431946,
            "alcohol": 11.667912483215332,
            "constraint_value": 0.8395600318908691
        },
        "std": {
            "fixed acidity": 1.337912678718567,
            "volatile acidity": 0.10714659839868546,
            "citric acid": 0.17866969108581543,
            "residual sugar": 5.533803462982178,
            "chlorides": 0.017070205882191658,
            "free sulfur dioxide": 15.817171096801758,
            "total sulfur dioxide": 37.3043327331543,
            "density": 0.002269035205245018,
            "pH": 0.17361100018024445,
            "sulphates": 0.10558412224054337,
            "alcohol": 0.6213082671165466,
            "constraint_value": 0.2899729311466217
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.08035821723631029,
                "citric acid": 0.2056645994782125,
                "residual sugar": 0.04586707518871034,
                "chlorides": 0.024949006726530682,
                "free sulfur dioxide": -0.05879662085095459,
                "total sulfur dioxide": 0.1854159038993098,
                "density": 0.41481266482294915,
                "pH": -0.6379007914121736,
                "sulphates": -0.08495908140628843,
                "alcohol": -0.11696921203834584,
                "constraint_value": 0.015750493905473287
            },
            "volatile acidity": {
                "fixed acidity": 0.08035821723631029,
                "volatile acidity": 1.0,
                "citric acid": 0.10285757147702583,
                "residual sugar": 0.40567304756810185,
                "chlorides": -0.09904084117703728,
                "free sulfur dioxide": -0.057577288351706814,
                "total sulfur dioxide": 0.22653441752936565,
                "density": 0.3004585901794103,
                "pH": -0.11711160890005574,
                "sulphates": -0.04060493216755147,
                "alcohol": 0.11360629665774215,
                "constraint_value": 0.09870181347519096
            },
            "citric acid": {
                "fixed acidity": 0.2056645994782125,
                "volatile acidity": 0.10285757147702583,
                "citric acid": 1.0,
                "residual sugar": 0.17101380079294998,
                "chlorides": 0.1758938001421859,
                "free sulfur dioxide": -0.1619040202285829,
                "total sulfur dioxide": 0.23395418114256972,
                "density": 0.19032920051668603,
                "pH": -0.1646545633569242,
                "sulphates": 0.09853432489819645,
                "alcohol": -0.07999207885060487,
                "constraint_value": -0.04804970192190547
            },
            "residual sugar": {
                "fixed acidity": 0.04586707518871034,
                "volatile acidity": 0.40567304756810185,
                "citric acid": 0.17101380079294998,
                "residual sugar": 1.0,
                "chlorides": -0.11590122368460962,
                "free sulfur dioxide": 0.09824156497645403,
                "total sulfur dioxide": 0.23343626686248395,
                "density": 0.7974962637846614,
                "pH": -0.19335226455830726,
                "sulphates": -0.13109839842194415,
                "alcohol": -0.1169327962541127,
                "constraint_value": 0.24673768259417453
            },
            "chlorides": {
                "fixed acidity": 0.024949006726530682,
                "volatile acidity": -0.09904084117703728,
                "citric acid": 0.1758938001421859,
                "residual sugar": -0.11590122368460962,
                "chlorides": 1.0,
                "free sulfur dioxide": -0.016250868768099967,
                "total sulfur dioxide": 0.1035247534388023,
                "density": 0.027799146866495743,
                "pH": 0.021691174937947626,
                "sulphates": 0.131738657789786,
                "alcohol": -0.157737951617087,
                "constraint_value": -0.08893169539847963
            },
            "free sulfur dioxide": {
                "fixed acidity": -0.05879662085095459,
                "volatile acidity": -0.057577288351706814,
                "citric acid": -0.1619040202285829,
                "residual sugar": 0.09824156497645403,
                "chlorides": -0.016250868768099967,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.5328948179572291,
                "density": 0.16353470715909352,
                "pH": 0.14971923843725743,
                "sulphates": 0.01179467892784224,
                "alcohol": -0.10554436037384599,
                "constraint_value": -0.038044776653656055
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.1854159038993098,
                "volatile acidity": 0.22653441752936565,
                "citric acid": 0.23395418114256972,
                "residual sugar": 0.23343626686248395,
                "chlorides": 0.1035247534388023,
                "free sulfur dioxide": 0.5328948179572291,
                "total sulfur dioxide": 1.0,
                "density": 0.4097881808143624,
                "pH": 0.03495150628431428,
                "sulphates": 0.13665520095667488,
                "alcohol": -0.19897689722043008,
                "constraint_value": -0.014466790186832293
            },
            "density": {
                "fixed acidity": 0.41481266482294915,
                "volatile acidity": 0.3004585901794103,
                "citric acid": 0.19032920051668603,
                "residual sugar": 0.7974962637846614,
                "chlorides": 0.027799146866495743,
                "free sulfur dioxide": 0.16353470715909352,
                "total sulfur dioxide": 0.4097881808143624,
                "density": 1.0,
                "pH": -0.21489344768038354,
                "sulphates": 0.005546526772713286,
                "alcohol": -0.4518133058868241,
                "constraint_value": 0.16537851500879544
            },
            "pH": {
                "fixed acidity": -0.6379007914121736,
                "volatile acidity": -0.11711160890005574,
                "citric acid": -0.1646545633569242,
                "residual sugar": -0.19335226455830726,
                "chlorides": 0.021691174937947626,
                "free sulfur dioxide": 0.14971923843725743,
                "total sulfur dioxide": 0.03495150628431428,
                "density": -0.21489344768038354,
                "pH": 1.0,
                "sulphates": 0.2715066247673522,
                "alcohol": 0.06426528759042571,
                "constraint_value": -0.0638623519562187
            },
            "sulphates": {
                "fixed acidity": -0.08495908140628843,
                "volatile acidity": -0.04060493216755147,
                "citric acid": 0.09853432489819645,
                "residual sugar": -0.13109839842194415,
                "chlorides": 0.131738657789786,
                "free sulfur dioxide": 0.01179467892784224,
                "total sulfur dioxide": 0.13665520095667488,
                "density": 0.005546526772713286,
                "pH": 0.2715066247673522,
                "sulphates": 1.0,
                "alcohol": -0.04046922632075754,
                "constraint_value": -0.15778184257895755
            },
            "alcohol": {
                "fixed acidity": -0.11696921203834584,
                "volatile acidity": 0.11360629665774215,
                "citric acid": -0.07999207885060487,
                "residual sugar": -0.1169327962541127,
                "chlorides": -0.157737951617087,
                "free sulfur dioxide": -0.10554436037384599,
                "total sulfur dioxide": -0.19897689722043008,
                "density": -0.4518133058868241,
                "pH": 0.06426528759042571,
                "sulphates": -0.04046922632075754,
                "alcohol": 1.0,
                "constraint_value": 0.07641020332741164
            },
            "constraint_value": {
                "fixed acidity": 0.015750493905473287,
                "volatile acidity": 0.09870181347519096,
                "citric acid": -0.04804970192190547,
                "residual sugar": 0.24673768259417453,
                "chlorides": -0.08893169539847963,
                "free sulfur dioxide": -0.038044776653656055,
                "total sulfur dioxide": -0.014466790186832293,
                "density": 0.16537851500879544,
                "pH": -0.0638623519562187,
                "sulphates": -0.15778184257895755,
                "alcohol": 0.07641020332741164,
                "constraint_value": 1.0
            }
        }
    },
    "rejection sampling": {
        "mean": {
            "fixed acidity": 7.02912712097168,
            "volatile acidity": 0.30568188428878784,
            "citric acid": 0.37287962436676025,
            "residual sugar": 8.017865180969238,
            "chlorides": 0.03541672229766846,
            "free sulfur dioxide": 30.87339973449707,
            "total sulfur dioxide": 122.76993560791016,
            "density": 0.9929442405700684,
            "pH": 3.166806221008301,
            "sulphates": 0.4222988188266754,
            "alcohol": 11.815423011779785,
            "constraint_value": 0.8989437222480774
        },
        "std": {
            "fixed acidity": 1.3344786167144775,
            "volatile acidity": 0.11924164742231369,
            "citric acid": 0.1355259120464325,
            "residual sugar": 3.9122707843780518,
            "chlorides": 0.016903884708881378,
            "free sulfur dioxide": 14.38174819946289,
            "total sulfur dioxide": 33.632720947265625,
            "density": 0.0017676244024187326,
            "pH": 0.1616462767124176,
            "sulphates": 0.0991419330239296,
            "alcohol": 0.6723523139953613,
            "constraint_value": 0.21369607746601105
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.1975507135173662,
                "citric acid": 0.39494245387586224,
                "residual sugar": 0.0050064793751679205,
                "chlorides": 0.0793096976403863,
                "free sulfur dioxide": -0.16168416063727234,
                "total sulfur dioxide": 0.12721736628053587,
                "density": 0.4576389897552441,
                "pH": -0.6448582944130977,
                "sulphates": -0.0442175794495073,
                "alcohol": -0.06684990183534877,
                "constraint_value": -0.062243916090174205
            },
            "volatile acidity": {
                "fixed acidity": 0.1975507135173662,
                "volatile acidity": 1.0,
                "citric acid": 0.0785389290708041,
                "residual sugar": 0.37373973986674847,
                "chlorides": -0.003310771234766338,
                "free sulfur dioxide": -0.1142973216609226,
                "total sulfur dioxide": 0.1790083203876665,
                "density": 0.29222134905153524,
                "pH": -0.1000545661942143,
                "sulphates": 0.015378087854908929,
                "alcohol": 0.24255353867473387,
                "constraint_value": 0.08176785359482466
            },
            "citric acid": {
                "fixed acidity": 0.39494245387586224,
                "volatile acidity": 0.0785389290708041,
                "citric acid": 1.0,
                "residual sugar": -0.17255471548015971,
                "chlorides": 0.24366296404377,
                "free sulfur dioxide": -0.17414620705534492,
                "total sulfur dioxide": 0.1808644850212306,
                "density": 0.11547354263805046,
                "pH": -0.14226806270498857,
                "sulphates": 0.04886428235541628,
                "alcohol": -0.024346155337159232,
                "constraint_value": -0.09970731601317143
            },
            "residual sugar": {
                "fixed acidity": 0.0050064793751679205,
                "volatile acidity": 0.37373973986674847,
                "citric acid": -0.17255471548015971,
                "residual sugar": 1.0,
                "chlorides": -0.17849584340602098,
                "free sulfur dioxide": 0.09798021145002182,
                "total sulfur dioxide": 0.10417683627897968,
                "density": 0.6619030211146955,
                "pH": -0.09546845269441452,
                "sulphates": -0.24849082628568026,
                "alcohol": 0.09650793152901604,
                "constraint_value": 0.21573482466322255
            },
            "chlorides": {
                "fixed acidity": 0.0793096976403863,
                "volatile acidity": -0.003310771234766338,
                "citric acid": 0.24366296404377,
                "residual sugar": -0.17849584340602098,
                "chlorides": 1.0,
                "free sulfur dioxide": -0.13848729807095997,
                "total sulfur dioxide": 0.14470932201481326,
                "density": 0.03971198472357054,
                "pH": -0.059812885704203324,
                "sulphates": 0.1593466563463327,
                "alcohol": -0.15112394184534056,
                "constraint_value": -0.05309063542303146
            },
            "free sulfur dioxide": {
                "fixed acidity": -0.16168416063727234,
                "volatile acidity": -0.1142973216609226,
                "citric acid": -0.17414620705534492,
                "residual sugar": 0.09798021145002182,
                "chlorides": -0.13848729807095997,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.5327265460251972,
                "density": 0.031336164546348876,
                "pH": 0.17262356497299944,
                "sulphates": -0.0993726444086421,
                "alcohol": -0.037655938128266155,
                "constraint_value": 0.014458763244494029
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.12721736628053587,
                "volatile acidity": 0.1790083203876665,
                "citric acid": 0.1808644850212306,
                "residual sugar": 0.10417683627897968,
                "chlorides": 0.14470932201481326,
                "free sulfur dioxide": 0.5327265460251972,
                "total sulfur dioxide": 1.0,
                "density": 0.3055208516819302,
                "pH": 0.13216027825755905,
                "sulphates": 0.1161232617144326,
                "alcohol": -0.08237423674620366,
                "constraint_value": 0.006650750509137767
            },
            "density": {
                "fixed acidity": 0.4576389897552441,
                "volatile acidity": 0.29222134905153524,
                "citric acid": 0.11547354263805046,
                "residual sugar": 0.6619030211146955,
                "chlorides": 0.03971198472357054,
                "free sulfur dioxide": 0.031336164546348876,
                "total sulfur dioxide": 0.3055208516819302,
                "density": 1.0,
                "pH": -0.14121884135403864,
                "sulphates": -0.02551815544728554,
                "alcohol": -0.39678831270203146,
                "constraint_value": 0.08310622110511301
            },
            "pH": {
                "fixed acidity": -0.6448582944130977,
                "volatile acidity": -0.1000545661942143,
                "citric acid": -0.14226806270498857,
                "residual sugar": -0.09546845269441452,
                "chlorides": -0.059812885704203324,
                "free sulfur dioxide": 0.17262356497299944,
                "total sulfur dioxide": 0.13216027825755905,
                "density": -0.14121884135403864,
                "pH": 1.0,
                "sulphates": 0.24279388948686298,
                "alcohol": -0.015352435124694244,
                "constraint_value": 0.012086670062593466
            },
            "sulphates": {
                "fixed acidity": -0.0442175794495073,
                "volatile acidity": 0.015378087854908929,
                "citric acid": 0.04886428235541628,
                "residual sugar": -0.24849082628568026,
                "chlorides": 0.1593466563463327,
                "free sulfur dioxide": -0.0993726444086421,
                "total sulfur dioxide": 0.1161232617144326,
                "density": -0.02551815544728554,
                "pH": 0.24279388948686298,
                "sulphates": 1.0,
                "alcohol": -0.016573849550006785,
                "constraint_value": -0.05599526931172976
            },
            "alcohol": {
                "fixed acidity": -0.06684990183534877,
                "volatile acidity": 0.24255353867473387,
                "citric acid": -0.024346155337159232,
                "residual sugar": 0.09650793152901604,
                "chlorides": -0.15112394184534056,
                "free sulfur dioxide": -0.037655938128266155,
                "total sulfur dioxide": -0.08237423674620366,
                "density": -0.39678831270203146,
                "pH": -0.015352435124694244,
                "sulphates": -0.016573849550006785,
                "alcohol": 1.0,
                "constraint_value": 0.0829468179524596
            },
            "constraint_value": {
                "fixed acidity": -0.062243916090174205,
                "volatile acidity": 0.08176785359482466,
                "citric acid": -0.09970731601317143,
                "residual sugar": 0.21573482466322255,
                "chlorides": -0.05309063542303146,
                "free sulfur dioxide": 0.014458763244494029,
                "total sulfur dioxide": 0.006650750509137767,
                "density": 0.08310622110511301,
                "pH": 0.012086670062593466,
                "sulphates": -0.05599526931172976,
                "alcohol": 0.0829468179524596,
                "constraint_value": 1.0
            }
        }
    },
    "columnwise_comparison": {
        "l1_divergence": {
            "fixed acidity": 0.048999999999999995,
            "volatile acidity": 0.0528,
            "citric acid": 0.13400000000000004,
            "residual sugar": 0.15259999999999999,
            "chlorides": 0.07680000000000001,
            "free sulfur dioxide": 0.09420000000000002,
            "total sulfur dioxide": 0.11460000000000001,
            "density": 0.1002,
            "pH": 0.08780000000000002,
            "sulphates": 0.1232,
            "alcohol": 0.11340000000000001,
            "constraint_value": 0.09179999999999999
        },
        "max_symmetric_D_kl": {
            "fixed acidity": 0.029031334379522142,
            "volatile acidity": 0.03093507184610839,
            "citric acid": 0.07092599271501145,
            "residual sugar": 0.09598263782984348,
            "chlorides": 0.02600033418008165,
            "free sulfur dioxide": 0.04987876562831571,
            "total sulfur dioxide": 0.06978786807316101,
            "density": 0.0691429325726102,
            "pH": 0.04900483169318694,
            "sulphates": 0.06123527557445067,
            "alcohol": 0.0629994928648872,
            "constraint_value": 0.11283415827059615
        },
        "two-sample Kolmogorov-Smirnov test": {
            "fixed acidity": [
                0,
                0.025025587971155453
            ],
            "volatile acidity": [
                0,
                0.005384513310079144
            ],
            "citric acid": [
                0,
                7.904109072478266e-41
            ],
            "residual sugar": [
                0,
                2.0012906612679663e-25
            ],
            "chlorides": [
                0,
                2.599613076905551e-13
            ],
            "free sulfur dioxide": [
                0,
                6.722216858573961e-15
            ],
            "total sulfur dioxide": [
                0,
                2.0968492648419348e-29
            ],
            "density": [
                0,
                4.122344175715791e-13
            ],
            "pH": [
                0,
                1.0854943668374957e-15
            ],
            "sulphates": [
                0,
                1.168581299368394e-34
            ],
            "alcohol": [
                0,
                1.3178561813269878e-29
            ],
            "constraint_value": [
                0,
                4.5343303032802904e-12
            ]
        }
    },
    "global_comparison": {
        "correlation matrix similarity": {
            "pearson corr": [
                0.9163184299257034,
                1.0216336354269753e-22
            ],
            "spearman corr": [
                0.8603174603174605,
                3.8966131159807833e-17
            ],
            "average l1": 0.07020938112160727
        }
    }
}

==> experiments/wine_dsm_comparison/wine_dsm/MeanStdNormalizer.json <==
{
    "mean": [
        6.963106155395508,
        0.2759099006652832,
        0.34140121936798096,
        6.367075443267822,
        0.04556865617632866,
        35.56980514526367,
        140.68478393554688,
        0.9942060112953186,
        3.1931445598602295,
        0.48868298530578613,
        10.456635475158691
    ],
    "std": [
        0.8449915051460266,
        0.100521020591259,
        0.12298019230365753,
        5.103343486785889,
        0.021928278729319572,
        16.969167709350586,
        43.40620040893555,
        0.0029944267589598894,
        0.15321943163871765,
        0.11430379003286362,
        1.214357852935791
    ]
}

==> experiments/wine_dsm_comparison/wine_dsm/ToTensor.json <==
{
    "names": [
        "fixed acidity",
        "volatile acidity",
        "citric acid",
        "residual sugar",
        "chlorides",
        "free sulfur dioxide",
        "total sulfur dioxide",
        "density",
        "pH",
        "sulphates",
        "alcohol"
    ]
}

==> experiments/wine_dsm_comparison/wine_dsm/acceptance_rate.json <==
{
    "acceptance_rate": 0.024024118084648213
}

==> experiments/wine_dsm_comparison/wine_dsm/params.json <==
{
    "shape": [
        11
    ],
    "device": "cuda:1"
}

==> experiments/wine_dsm_comparison/wine_dsm/stats.json <==
{
    "guidance": {
        "mean": {
            "fixed acidity": 6.948275566101074,
            "volatile acidity": 0.2977001368999481,
            "citric acid": 0.37218716740608215,
            "residual sugar": 6.250101089477539,
            "chlorides": 0.03488945960998535,
            "free sulfur dioxide": 30.36567497253418,
            "total sulfur dioxide": 117.23715209960938,
            "density": 0.9921408891677856,
            "pH": 3.1915268898010254,
            "sulphates": 0.45329922437667847,
            "alcohol": 11.975329399108887,
            "constraint_value": 0.7190731167793274
        },
        "std": {
            "fixed acidity": 1.3421874046325684,
            "volatile acidity": 0.09494795650243759,
            "citric acid": 0.12849821150302887,
            "residual sugar": 3.5169172286987305,
            "chlorides": 0.014859000220894814,
            "free sulfur dioxide": 14.092968940734863,
            "total sulfur dioxide": 32.90826416015625,
            "density": 0.001827079919166863,
            "pH": 0.17544879019260406,
            "sulphates": 0.12319409102201462,
            "alcohol": 0.6853477358818054,
            "constraint_value": 0.3700597584247589
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.044506864266753175,
                "citric acid": 0.3156044069645726,
                "residual sugar": 0.12602346706756345,
                "chlorides": 0.04530049773905378,
                "free sulfur dioxide": -0.05211525574785922,
                "total sulfur dioxide": 0.14601969289734526,
                "density": 0.5671168396743204,
                "pH": -0.7645696442943829,
                "sulphates": -0.175141196622007,
                "alcohol": -0.24915147519072958,
                "constraint_value": 0.08232080238246883
            },
            "volatile acidity": {
                "fixed acidity": 0.044506864266753175,
                "volatile acidity": 1.0,
                "citric acid": -0.14083145329297836,
                "residual sugar": 0.2631745508382979,
                "chlorides": -0.12137353066127068,
                "free sulfur dioxide": -0.07869096994224013,
                "total sulfur dioxide": 0.1107062593301148,
                "density": 0.11078386661451341,
                "pH": -0.045374150473077635,
                "sulphates": -0.08451420195307373,
                "alcohol": 0.19887215073036865,
                "constraint_value": 0.13735049716416567
            },
            "citric acid": {
                "fixed acidity": 0.3156044069645726,
                "volatile acidity": -0.14083145329297836,
                "citric acid": 1.0,
                "residual sugar": -0.2539648480259825,
                "chlorides": 0.20367859512692868,
                "free sulfur dioxide": -0.022503349551005015,
                "total sulfur dioxide": 0.1259360536613461,
                "density": 0.08839298876018133,
                "pH": -0.1290853565533231,
                "sulphates": -0.008893404625439553,
                "alcohol": -0.1887720525615456,
                "constraint_value": -0.12300302042886503
            },
            "residual sugar": {
                "fixed acidity": 0.12602346706756345,
                "volatile acidity": 0.2631745508382979,
                "citric acid": -0.2539648480259825,
                "residual sugar": 1.0,
                "chlorides": -0.09976610998222443,
                "free sulfur dioxide": 0.07162698842841526,
                "total sulfur dioxide": 0.1801211413190376,
                "density": 0.6966146497583685,
                "pH": -0.19387831096864092,
                "sulphates": -0.27793264518301874,
                "alcohol": -0.11259050212034952,
                "constraint_value": 0.5334354649009044
            },
            "chlorides": {
                "fixed acidity": 0.04530049773905378,
                "volatile acidity": -0.12137353066127068,
                "citric acid": 0.20367859512692868,
                "residual sugar": -0.09976610998222443,
                "chlorides": 1.0,
                "free sulfur dioxide": 0.026114927479297185,
                "total sulfur dioxide": 0.009335726980674417,
                "density": 0.11503478446805529,
                "pH": -0.021652274250949954,
                "sulphates": 0.0382853722048078,
                "alcohol": -0.2538003552534603,
                "constraint_value": -0.1452436816410496
            },
            "free sulfur dioxide": {
                "fixed acidity": -0.05211525574785922,
                "volatile acidity": -0.07869096994224013,
                "citric acid": -0.022503349551005015,
                "residual sugar": 0.07162698842841526,
                "chlorides": 0.026114927479297185,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.655657334043102,
                "density": 0.07573413700916025,
                "pH": 0.05768961388400325,
                "sulphates": 0.0006758100061545997,
                "alcohol": -0.07751252128350025,
                "constraint_value": 0.011646491960160122
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.14601969289734526,
                "volatile acidity": 0.1107062593301148,
                "citric acid": 0.1259360536613461,
                "residual sugar": 0.1801211413190376,
                "chlorides": 0.009335726980674417,
                "free sulfur dioxide": 0.655657334043102,
                "total sulfur dioxide": 1.0,
                "density": 0.341473833737345,
                "pH": 0.05047100237382062,
                "sulphates": 0.04110728771450049,
                "alcohol": -0.15966678536152554,
                "constraint_value": 0.09722648642085842
            },
            "density": {
                "fixed acidity": 0.5671168396743204,
                "volatile acidity": 0.11078386661451341,
                "citric acid": 0.08839298876018133,
                "residual sugar": 0.6966146497583685,
                "chlorides": 0.11503478446805529,
                "free sulfur dioxide": 0.07573413700916025,
                "total sulfur dioxide": 0.341473833737345,
                "density": 1.0,
                "pH": -0.31490276561889896,
                "sulphates": -0.13285040372011,
                "alcohol": -0.5924030404455058,
                "constraint_value": 0.34870529393619115
            },
            "pH": {
                "fixed acidity": -0.7645696442943829,
                "volatile acidity": -0.045374150473077635,
                "citric acid": -0.1290853565533231,
                "residual sugar": -0.19387831096864092,
                "chlorides": -0.021652274250949954,
                "free sulfur dioxide": 0.05768961388400325,
                "total sulfur dioxide": 0.05047100237382062,
                "density": -0.31490276561889896,
                "pH": 1.0,
                "sulphates": 0.2489224230406249,
                "alcohol": 0.10759416335935369,
                "constraint_value": -0.09960081285017156
            },
            "sulphates": {
                "fixed acidity": -0.175141196622007,
                "volatile acidity": -0.08451420195307373,
                "citric acid": -0.008893404625439553,
                "residual sugar": -0.27793264518301874,
                "chlorides": 0.0382853722048078,
                "free sulfur dioxide": 0.0006758100061545997,
                "total sulfur dioxide": 0.04110728771450049,
                "density": -0.13285040372011,
                "pH": 0.2489224230406249,
                "sulphates": 1.0,
                "alcohol": 0.061807095734479574,
                "constraint_value": -0.2691034305504404
            },
            "alcohol": {
                "fixed acidity": -0.24915147519072958,
                "volatile acidity": 0.19887215073036865,
                "citric acid": -0.1887720525615456,
                "residual sugar": -0.11259050212034952,
                "chlorides": -0.2538003552534603,
                "free sulfur dioxide": -0.07751252128350025,
                "total sulfur dioxide": -0.15966678536152554,
                "density": -0.5924030404455058,
                "pH": 0.10759416335935369,
                "sulphates": 0.061807095734479574,
                "alcohol": 1.0,
                "constraint_value": 0.00936080872114345
            },
            "constraint_value": {
                "fixed acidity": 0.08232080238246883,
                "volatile acidity": 0.13735049716416567,
                "citric acid": -0.12300302042886503,
                "residual sugar": 0.5334354649009044,
                "chlorides": -0.1452436816410496,
                "free sulfur dioxide": 0.011646491960160122,
                "total sulfur dioxide": 0.09722648642085842,
                "density": 0.34870529393619115,
                "pH": -0.09960081285017156,
                "sulphates": -0.2691034305504404,
                "alcohol": 0.00936080872114345,
                "constraint_value": 1.0
            }
        }
    },
    "rejection sampling": {
        "mean": {
            "fixed acidity": 7.041495323181152,
            "volatile acidity": 0.306895911693573,
            "citric acid": 0.33649352192878723,
            "residual sugar": 7.296692371368408,
            "chlorides": 0.03340062126517296,
            "free sulfur dioxide": 30.998537063598633,
            "total sulfur dioxide": 119.71575164794922,
            "density": 0.9925479292869568,
            "pH": 3.1761422157287598,
            "sulphates": 0.41774916648864746,
            "alcohol": 11.90281867980957,
            "constraint_value": 0.8611674904823303
        },
        "std": {
            "fixed acidity": 1.358031988143921,
            "volatile acidity": 0.10667325556278229,
            "citric acid": 0.10385199636220932,
            "residual sugar": 2.804187536239624,
            "chlorides": 0.009824384935200214,
            "free sulfur dioxide": 13.049500465393066,
            "total sulfur dioxide": 31.591522216796875,
            "density": 0.0015271359588950872,
            "pH": 0.1731444150209427,
            "sulphates": 0.08805277943611145,
            "alcohol": 0.6055232882499695,
            "constraint_value": 0.2504802346229553
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.0896414692450072,
                "citric acid": 0.4017266667988213,
                "residual sugar": 0.02611549313494904,
                "chlorides": -0.049772697170892076,
                "free sulfur dioxide": -0.10166820803064543,
                "total sulfur dioxide": 0.09451640047419661,
                "density": 0.5419131252173586,
                "pH": -0.7973822462450166,
                "sulphates": -0.09745040178973095,
                "alcohol": -0.14806068214980475,
                "constraint_value": -0.05288706479494205
            },
            "volatile acidity": {
                "fixed acidity": 0.0896414692450072,
                "volatile acidity": 1.0,
                "citric acid": -0.02708288476480393,
                "residual sugar": 0.18085207974526785,
                "chlorides": -0.15219140723029267,
                "free sulfur dioxide": -0.05796937918711571,
                "total sulfur dioxide": 0.21309238673012706,
                "density": 0.1839620158963551,
                "pH": -0.07363265301467545,
                "sulphates": 0.06533976281285611,
                "alcohol": 0.15658038017730674,
                "constraint_value": 0.08660763288070016
            },
            "citric acid": {
                "fixed acidity": 0.4017266667988213,
                "volatile acidity": -0.02708288476480393,
                "citric acid": 1.0,
                "residual sugar": -0.30398796430059166,
                "chlorides": 0.22364448755475172,
                "free sulfur dioxide": -0.03920157456240861,
                "total sulfur dioxide": 0.13317446338863212,
                "density": 0.15403810375059054,
                "pH": -0.22466981232060665,
                "sulphates": 0.048057242637385485,
                "alcohol": -0.11169908320886927,
                "constraint_value": -0.14731121754961002
            },
            "residual sugar": {
                "fixed acidity": 0.02611549313494904,
                "volatile acidity": 0.18085207974526785,
                "citric acid": -0.30398796430059166,
                "residual sugar": 1.0,
                "chlorides": -0.12984550819692584,
                "free sulfur dioxide": 0.03719635817039565,
                "total sulfur dioxide": 0.11172662671473065,
                "density": 0.5896554459056516,
                "pH": -0.11547156310643278,
                "sulphates": -0.1684617776725239,
                "alcohol": -0.053730159928819944,
                "constraint_value": 0.2750384697799054
            },
            "chlorides": {
                "fixed acidity": -0.049772697170892076,
                "volatile acidity": -0.15219140723029267,
                "citric acid": 0.22364448755475172,
                "residual sugar": -0.12984550819692584,
                "chlorides": 1.0,
                "free sulfur dioxide": -0.017793664095720002,
                "total sulfur dioxide": -0.0043217679402179745,
                "density": 0.07190910026849148,
                "pH": 0.10985181225861218,
                "sulphates": 0.08252996462572951,
                "alcohol": -0.18589308826129172,
                "constraint_value": -0.13407539444201072
            },
            "free sulfur dioxide": {
                "fixed acidity": -0.10166820803064543,
                "volatile acidity": -0.05796937918711571,
                "citric acid": -0.03920157456240861,
                "residual sugar": 0.03719635817039565,
                "chlorides": -0.017793664095720002,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.6373010119318672,
                "density": 0.028934681481397245,
                "pH": 0.10704380139237364,
                "sulphates": -0.09079736348814639,
                "alcohol": -0.07210861380966302,
                "constraint_value": 0.049913990552739165
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.09451640047419661,
                "volatile acidity": 0.21309238673012706,
                "citric acid": 0.13317446338863212,
                "residual sugar": 0.11172662671473065,
                "chlorides": -0.0043217679402179745,
                "free sulfur dioxide": 0.6373010119318672,
                "total sulfur dioxide": 1.0,
                "density": 0.3285479466890221,
                "pH": 0.09453240284296001,
                "sulphates": 0.09828828924381941,
                "alcohol": -0.12903244671691755,
                "constraint_value": 0.041883594905625716
            },
            "density": {
                "fixed acidity": 0.5419131252173586,
                "volatile acidity": 0.1839620158963551,
                "citric acid": 0.15403810375059054,
                "residual sugar": 0.5896554459056516,
                "chlorides": 0.07190910026849148,
                "free sulfur dioxide": 0.028934681481397245,
                "total sulfur dioxide": 0.3285479466890221,
                "density": 1.0,
                "pH": -0.28815024587545623,
                "sulphates": 0.011473690779137761,
                "alcohol": -0.5480646069527032,
                "constraint_value": 0.07242977115922944
            },
            "pH": {
                "fixed acidity": -0.7973822462450166,
                "volatile acidity": -0.07363265301467545,
                "citric acid": -0.22466981232060665,
                "residual sugar": -0.11547156310643278,
                "chlorides": 0.10985181225861218,
                "free sulfur dioxide": 0.10704380139237364,
                "total sulfur dioxide": 0.09453240284296001,
                "density": -0.28815024587545623,
                "pH": 1.0,
                "sulphates": 0.2220006199863615,
                "alcohol": 0.03713828997293229,
                "constraint_value": 0.028797599739490646
            },
            "sulphates": {
                "fixed acidity": -0.09745040178973095,
                "volatile acidity": 0.06533976281285611,
                "citric acid": 0.048057242637385485,
                "residual sugar": -0.1684617776725239,
                "chlorides": 0.08252996462572951,
                "free sulfur dioxide": -0.09079736348814639,
                "total sulfur dioxide": 0.09828828924381941,
                "density": 0.011473690779137761,
                "pH": 0.2220006199863615,
                "sulphates": 1.0,
                "alcohol": 0.03808731705690938,
                "constraint_value": -0.1408019751409524
            },
            "alcohol": {
                "fixed acidity": -0.14806068214980475,
                "volatile acidity": 0.15658038017730674,
                "citric acid": -0.11169908320886927,
                "residual sugar": -0.053730159928819944,
                "chlorides": -0.18589308826129172,
                "free sulfur dioxide": -0.07210861380966302,
                "total sulfur dioxide": -0.12903244671691755,
                "density": -0.5480646069527032,
                "pH": 0.03713828997293229,
                "sulphates": 0.03808731705690938,
                "alcohol": 1.0,
                "constraint_value": 0.10445125771158831
            },
            "constraint_value": {
                "fixed acidity": -0.05288706479494205,
                "volatile acidity": 0.08660763288070016,
                "citric acid": -0.14731121754961002,
                "residual sugar": 0.2750384697799054,
                "chlorides": -0.13407539444201072,
                "free sulfur dioxide": 0.049913990552739165,
                "total sulfur dioxide": 0.041883594905625716,
                "density": 0.07242977115922944,
                "pH": 0.028797599739490646,
                "sulphates": -0.1408019751409524,
                "alcohol": 0.10445125771158831,
                "constraint_value": 1.0
            }
        }
    },
    "columnwise_comparison": {
        "l1_divergence": {
            "fixed acidity": 0.06939999999999999,
            "volatile acidity": 0.05800000000000002,
            "citric acid": 0.1538,
            "residual sugar": 0.2048,
            "chlorides": 0.05339999999999999,
            "free sulfur dioxide": 0.08059999999999998,
            "total sulfur dioxide": 0.07000000000000002,
            "density": 0.1374,
            "pH": 0.06299999999999999,
            "sulphates": 0.12440000000000001,
            "alcohol": 0.08280000000000001,
            "constraint_value": 0.17259999999999998
        },
        "max_symmetric_D_kl": {
            "fixed acidity": 0.035781114190168044,
            "volatile acidity": 0.0284324503437577,
            "citric acid": 0.08160100750153217,
            "residual sugar": 0.19028563601761747,
            "chlorides": 0.020445094679942155,
            "free sulfur dioxide": 0.0357105424825758,
            "total sulfur dioxide": 0.03911452023820314,
            "density": 0.12328623282097115,
            "pH": 0.0427289798372396,
            "sulphates": 0.09429481424842082,
            "alcohol": 0.05166685238691269,
            "constraint_value": 0.21686125654361132
        },
        "two-sample Kolmogorov-Smirnov test": {
            "fixed acidity": [
                0,
                5.48858786382609e-06
            ],
            "volatile acidity": [
                0,
                2.178555198097219e-05
            ],
            "citric acid": [
                0,
                4.507929685632509e-53
            ],
            "residual sugar": [
                0,
                2.5366053426308163e-82
            ],
            "chlorides": [
                0,
                7.303940177188841e-05
            ],
            "free sulfur dioxide": [
                0,
                1.8609275589374064e-08
            ],
            "total sulfur dioxide": [
                0,
                5.3989616712993816e-09
            ],
            "density": [
                0,
                1.9812084556736573e-35
            ],
            "pH": [
                0,
                3.497217879872255e-05
            ],
            "sulphates": [
                0,
                8.66769213584887e-34
            ],
            "alcohol": [
                0,
                2.1014178779229302e-08
            ],
            "constraint_value": [
                0,
                4.2966125732990295e-57
            ]
        }
    },
    "global_comparison": {
        "correlation matrix similarity": {
            "average l1": 0.05855457514030275,
            "median l1": 0.04955295228278621
        }
    }
}

==> experiments/wine_dsm_comparison/wine_dsm/stats_summary.json <==
{
    "l1_divergence": {
        "fixed acidity": 0.06939999999999999,
        "volatile acidity": 0.05800000000000002,
        "citric acid": 0.1538,
        "residual sugar": 0.2048,
        "chlorides": 0.05339999999999999,
        "free sulfur dioxide": 0.08059999999999998,
        "total sulfur dioxide": 0.07000000000000002,
        "density": 0.1374,
        "pH": 0.06299999999999999,
        "sulphates": 0.12440000000000001,
        "alcohol": 0.08280000000000001
    },
    "correlations_l1": 0.05855457514030275,
    "l1_divergence_median": 0.08059999999999998,
    "l1_divergence_mean": 0.09978181818181818,
    "l1_divergence_max": 0.2048
}

==> experiments/wine_dsm_comparison/wine_dsm_fw/MeanStdNormalizer.json <==
{
    "mean": [
        6.963106155395508,
        0.2759099006652832,
        0.34140121936798096,
        6.367075443267822,
        0.04556865617632866,
        35.56980514526367,
        140.68478393554688,
        0.9942060112953186,
        3.1931445598602295,
        0.48868298530578613,
        10.456635475158691
    ],
    "std": [
        0.8449915051460266,
        0.100521020591259,
        0.12298019230365753,
        5.103343486785889,
        0.021928278729319572,
        16.969167709350586,
        43.40620040893555,
        0.0029944267589598894,
        0.15321943163871765,
        0.11430379003286362,
        1.214357852935791
    ]
}

==> experiments/wine_dsm_comparison/wine_dsm_fw/ToTensor.json <==
{
    "names": [
        "fixed acidity",
        "volatile acidity",
        "citric acid",
        "residual sugar",
        "chlorides",
        "free sulfur dioxide",
        "total sulfur dioxide",
        "density",
        "pH",
        "sulphates",
        "alcohol"
    ]
}

==> experiments/wine_dsm_comparison/wine_dsm_fw/acceptance_rate.json <==
{
    "acceptance_rate": 0.024024118084648213
}

==> experiments/wine_dsm_comparison/wine_dsm_fw/params.json <==
{
    "shape": [
        11
    ],
    "device": "cuda:1"
}

==> experiments/wine_dsm_comparison/wine_dsm_fw/stats.json <==
{
    "guidance": {
        "mean": {
            "fixed acidity": 6.766395092010498,
            "volatile acidity": 0.2911745607852936,
            "citric acid": 0.38942641019821167,
            "residual sugar": 5.931447505950928,
            "chlorides": 0.03483090177178383,
            "free sulfur dioxide": 29.89122772216797,
            "total sulfur dioxide": 115.98162841796875,
            "density": 0.9919607639312744,
            "pH": 3.2176120281219482,
            "sulphates": 0.4513474702835083,
            "alcohol": 11.956679344177246,
            "constraint_value": 0.7063918709754944
        },
        "std": {
            "fixed acidity": 1.2985769510269165,
            "volatile acidity": 0.09444890916347504,
            "citric acid": 0.14264266192913055,
            "residual sugar": 3.6670007705688477,
            "chlorides": 0.01406062487512827,
            "free sulfur dioxide": 13.975421905517578,
            "total sulfur dioxide": 32.58094024658203,
            "density": 0.0017910994356498122,
            "pH": 0.17684921622276306,
            "sulphates": 0.11890148371458054,
            "alcohol": 0.6688002347946167,
            "constraint_value": 0.37038376927375793
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.05956560356841727,
                "citric acid": 0.2421457553955585,
                "residual sugar": 0.11403779833612486,
                "chlorides": 0.0340734400531683,
                "free sulfur dioxide": -0.020782112605463518,
                "total sulfur dioxide": 0.1753251249031899,
                "density": 0.53318340006463,
                "pH": -0.7453898481785667,
                "sulphates": -0.18042405356509034,
                "alcohol": -0.18799937447976794,
                "constraint_value": 0.07994001735157849
            },
            "volatile acidity": {
                "fixed acidity": 0.05956560356841727,
                "volatile acidity": 1.0,
                "citric acid": -0.13997575757164923,
                "residual sugar": 0.30953496589987334,
                "chlorides": -0.1784168084417043,
                "free sulfur dioxide": -0.0838653633794246,
                "total sulfur dioxide": 0.11511749600413639,
                "density": 0.14562778847859287,
                "pH": -0.06501153742228534,
                "sulphates": -0.12389243493986712,
                "alcohol": 0.23022589356404227,
                "constraint_value": 0.191105879519235
            },
            "citric acid": {
                "fixed acidity": 0.2421457553955585,
                "volatile acidity": -0.13997575757164923,
                "citric acid": 1.0,
                "residual sugar": -0.32646930111722205,
                "chlorides": 0.2018091438830481,
                "free sulfur dioxide": 0.009894592021140411,
                "total sulfur dioxide": 0.16103284885930372,
                "density": 0.0052855061250900864,
                "pH": -0.015589116543787073,
                "sulphates": 0.04702783193408781,
                "alcohol": -0.16364934459322414,
                "constraint_value": -0.114449421231896
            },
            "residual sugar": {
                "fixed acidity": 0.11403779833612486,
                "volatile acidity": 0.30953496589987334,
                "citric acid": -0.32646930111722205,
                "residual sugar": 1.0,
                "chlorides": -0.14233785414760963,
                "free sulfur dioxide": 0.023243767273293234,
                "total sulfur dioxide": 0.14287601827056126,
                "density": 0.7123335800320111,
                "pH": -0.201991666889387,
                "sulphates": -0.2762482469495771,
                "alcohol": -0.05552775282308648,
                "constraint_value": 0.5378813509534499
            },
            "chlorides": {
                "fixed acidity": 0.0340734400531683,
                "volatile acidity": -0.1784168084417043,
                "citric acid": 0.2018091438830481,
                "residual sugar": -0.14233785414760963,
                "chlorides": 1.0,
                "free sulfur dioxide": 0.03428196679553525,
                "total sulfur dioxide": -0.023805660416353083,
                "density": 0.06065723738902257,
                "pH": -0.006184214138823763,
                "sulphates": 0.030839798204760665,
                "alcohol": -0.19718445644665736,
                "constraint_value": -0.11575592659423486
            },
            "free sulfur dioxide": {
                "fixed acidity": -0.020782112605463518,
                "volatile acidity": -0.0838653633794246,
                "citric acid": 0.009894592021140411,
                "residual sugar": 0.023243767273293234,
                "chlorides": 0.03428196679553525,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.6476132181880934,
                "density": 0.06092826429937669,
                "pH": 0.02207949801092271,
                "sulphates": 0.08696853837454732,
                "alcohol": -0.07004832519463884,
                "constraint_value": -0.03303771743431343
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.1753251249031899,
                "volatile acidity": 0.11511749600413639,
                "citric acid": 0.16103284885930372,
                "residual sugar": 0.14287601827056126,
                "chlorides": -0.023805660416353083,
                "free sulfur dioxide": 0.6476132181880934,
                "total sulfur dioxide": 1.0,
                "density": 0.32896926049411834,
                "pH": 0.03904844435020514,
                "sulphates": 0.047816245522071206,
                "alcohol": -0.14569840559954075,
                "constraint_value": 0.09461012685654381
            },
            "density": {
                "fixed acidity": 0.53318340006463,
                "volatile acidity": 0.14562778847859287,
                "citric acid": 0.0052855061250900864,
                "residual sugar": 0.7123335800320111,
                "chlorides": 0.06065723738902257,
                "free sulfur dioxide": 0.06092826429937669,
                "total sulfur dioxide": 0.32896926049411834,
                "density": 1.0,
                "pH": -0.2917492718921182,
                "sulphates": -0.1367154135637038,
                "alcohol": -0.5325971074186002,
                "constraint_value": 0.385187960724801
            },
            "pH": {
                "fixed acidity": -0.7453898481785667,
                "volatile acidity": -0.06501153742228534,
                "citric acid": -0.015589116543787073,
                "residual sugar": -0.201991666889387,
                "chlorides": -0.006184214138823763,
                "free sulfur dioxide": 0.02207949801092271,
                "total sulfur dioxide": 0.03904844435020514,
                "density": -0.2917492718921182,
                "pH": 1.0,
                "sulphates": 0.24771575246127694,
                "alcohol": 0.05782942412969228,
                "constraint_value": -0.09184761867594436
            },
            "sulphates": {
                "fixed acidity": -0.18042405356509034,
                "volatile acidity": -0.12389243493986712,
                "citric acid": 0.04702783193408781,
                "residual sugar": -0.2762482469495771,
                "chlorides": 0.030839798204760665,
                "free sulfur dioxide": 0.08696853837454732,
                "total sulfur dioxide": 0.047816245522071206,
                "density": -0.1367154135637038,
                "pH": 0.24771575246127694,
                "sulphates": 1.0,
                "alcohol": 0.011681873675989194,
                "constraint_value": -0.26646923827216923
            },
            "alcohol": {
                "fixed acidity": -0.18799937447976794,
                "volatile acidity": 0.23022589356404227,
                "citric acid": -0.16364934459322414,
                "residual sugar": -0.05552775282308648,
                "chlorides": -0.19718445644665736,
                "free sulfur dioxide": -0.07004832519463884,
                "total sulfur dioxide": -0.14569840559954075,
                "density": -0.5325971074186002,
                "pH": 0.05782942412969228,
                "sulphates": 0.011681873675989194,
                "alcohol": 1.0,
                "constraint_value": 0.002052884075190468
            },
            "constraint_value": {
                "fixed acidity": 0.07994001735157849,
                "volatile acidity": 0.191105879519235,
                "citric acid": -0.114449421231896,
                "residual sugar": 0.5378813509534499,
                "chlorides": -0.11575592659423486,
                "free sulfur dioxide": -0.03303771743431343,
                "total sulfur dioxide": 0.09461012685654381,
                "density": 0.385187960724801,
                "pH": -0.09184761867594436,
                "sulphates": -0.26646923827216923,
                "alcohol": 0.002052884075190468,
                "constraint_value": 1.0
            }
        }
    },
    "rejection sampling": {
        "mean": {
            "fixed acidity": 7.041495323181152,
            "volatile acidity": 0.306895911693573,
            "citric acid": 0.33649352192878723,
            "residual sugar": 7.296692371368408,
            "chlorides": 0.03340062126517296,
            "free sulfur dioxide": 30.998537063598633,
            "total sulfur dioxide": 119.71575164794922,
            "density": 0.9925479292869568,
            "pH": 3.1761422157287598,
            "sulphates": 0.41774916648864746,
            "alcohol": 11.90281867980957,
            "constraint_value": 0.8611674904823303
        },
        "std": {
            "fixed acidity": 1.358031988143921,
            "volatile acidity": 0.10667325556278229,
            "citric acid": 0.10385199636220932,
            "residual sugar": 2.804187536239624,
            "chlorides": 0.009824384935200214,
            "free sulfur dioxide": 13.049500465393066,
            "total sulfur dioxide": 31.591522216796875,
            "density": 0.0015271359588950872,
            "pH": 0.1731444150209427,
            "sulphates": 0.08805277943611145,
            "alcohol": 0.6055232882499695,
            "constraint_value": 0.2504802346229553
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.0896414692450072,
                "citric acid": 0.4017266667988213,
                "residual sugar": 0.02611549313494904,
                "chlorides": -0.049772697170892076,
                "free sulfur dioxide": -0.10166820803064543,
                "total sulfur dioxide": 0.09451640047419661,
                "density": 0.5419131252173586,
                "pH": -0.7973822462450166,
                "sulphates": -0.09745040178973095,
                "alcohol": -0.14806068214980475,
                "constraint_value": -0.05288706479494205
            },
            "volatile acidity": {
                "fixed acidity": 0.0896414692450072,
                "volatile acidity": 1.0,
                "citric acid": -0.02708288476480393,
                "residual sugar": 0.18085207974526785,
                "chlorides": -0.15219140723029267,
                "free sulfur dioxide": -0.05796937918711571,
                "total sulfur dioxide": 0.21309238673012706,
                "density": 0.1839620158963551,
                "pH": -0.07363265301467545,
                "sulphates": 0.06533976281285611,
                "alcohol": 0.15658038017730674,
                "constraint_value": 0.08660763288070016
            },
            "citric acid": {
                "fixed acidity": 0.4017266667988213,
                "volatile acidity": -0.02708288476480393,
                "citric acid": 1.0,
                "residual sugar": -0.30398796430059166,
                "chlorides": 0.22364448755475172,
                "free sulfur dioxide": -0.03920157456240861,
                "total sulfur dioxide": 0.13317446338863212,
                "density": 0.15403810375059054,
                "pH": -0.22466981232060665,
                "sulphates": 0.048057242637385485,
                "alcohol": -0.11169908320886927,
                "constraint_value": -0.14731121754961002
            },
            "residual sugar": {
                "fixed acidity": 0.02611549313494904,
                "volatile acidity": 0.18085207974526785,
                "citric acid": -0.30398796430059166,
                "residual sugar": 1.0,
                "chlorides": -0.12984550819692584,
                "free sulfur dioxide": 0.03719635817039565,
                "total sulfur dioxide": 0.11172662671473065,
                "density": 0.5896554459056516,
                "pH": -0.11547156310643278,
                "sulphates": -0.1684617776725239,
                "alcohol": -0.053730159928819944,
                "constraint_value": 0.2750384697799054
            },
            "chlorides": {
                "fixed acidity": -0.049772697170892076,
                "volatile acidity": -0.15219140723029267,
                "citric acid": 0.22364448755475172,
                "residual sugar": -0.12984550819692584,
                "chlorides": 1.0,
                "free sulfur dioxide": -0.017793664095720002,
                "total sulfur dioxide": -0.0043217679402179745,
                "density": 0.07190910026849148,
                "pH": 0.10985181225861218,
                "sulphates": 0.08252996462572951,
                "alcohol": -0.18589308826129172,
                "constraint_value": -0.13407539444201072
            },
            "free sulfur dioxide": {
                "fixed acidity": -0.10166820803064543,
                "volatile acidity": -0.05796937918711571,
                "citric acid": -0.03920157456240861,
                "residual sugar": 0.03719635817039565,
                "chlorides": -0.017793664095720002,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.6373010119318672,
                "density": 0.028934681481397245,
                "pH": 0.10704380139237364,
                "sulphates": -0.09079736348814639,
                "alcohol": -0.07210861380966302,
                "constraint_value": 0.049913990552739165
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.09451640047419661,
                "volatile acidity": 0.21309238673012706,
                "citric acid": 0.13317446338863212,
                "residual sugar": 0.11172662671473065,
                "chlorides": -0.0043217679402179745,
                "free sulfur dioxide": 0.6373010119318672,
                "total sulfur dioxide": 1.0,
                "density": 0.3285479466890221,
                "pH": 0.09453240284296001,
                "sulphates": 0.09828828924381941,
                "alcohol": -0.12903244671691755,
                "constraint_value": 0.041883594905625716
            },
            "density": {
                "fixed acidity": 0.5419131252173586,
                "volatile acidity": 0.1839620158963551,
                "citric acid": 0.15403810375059054,
                "residual sugar": 0.5896554459056516,
                "chlorides": 0.07190910026849148,
                "free sulfur dioxide": 0.028934681481397245,
                "total sulfur dioxide": 0.3285479466890221,
                "density": 1.0,
                "pH": -0.28815024587545623,
                "sulphates": 0.011473690779137761,
                "alcohol": -0.5480646069527032,
                "constraint_value": 0.07242977115922944
            },
            "pH": {
                "fixed acidity": -0.7973822462450166,
                "volatile acidity": -0.07363265301467545,
                "citric acid": -0.22466981232060665,
                "residual sugar": -0.11547156310643278,
                "chlorides": 0.10985181225861218,
                "free sulfur dioxide": 0.10704380139237364,
                "total sulfur dioxide": 0.09453240284296001,
                "density": -0.28815024587545623,
                "pH": 1.0,
                "sulphates": 0.2220006199863615,
                "alcohol": 0.03713828997293229,
                "constraint_value": 0.028797599739490646
            },
            "sulphates": {
                "fixed acidity": -0.09745040178973095,
                "volatile acidity": 0.06533976281285611,
                "citric acid": 0.048057242637385485,
                "residual sugar": -0.1684617776725239,
                "chlorides": 0.08252996462572951,
                "free sulfur dioxide": -0.09079736348814639,
                "total sulfur dioxide": 0.09828828924381941,
                "density": 0.011473690779137761,
                "pH": 0.2220006199863615,
                "sulphates": 1.0,
                "alcohol": 0.03808731705690938,
                "constraint_value": -0.1408019751409524
            },
            "alcohol": {
                "fixed acidity": -0.14806068214980475,
                "volatile acidity": 0.15658038017730674,
                "citric acid": -0.11169908320886927,
                "residual sugar": -0.053730159928819944,
                "chlorides": -0.18589308826129172,
                "free sulfur dioxide": -0.07210861380966302,
                "total sulfur dioxide": -0.12903244671691755,
                "density": -0.5480646069527032,
                "pH": 0.03713828997293229,
                "sulphates": 0.03808731705690938,
                "alcohol": 1.0,
                "constraint_value": 0.10445125771158831
            },
            "constraint_value": {
                "fixed acidity": -0.05288706479494205,
                "volatile acidity": 0.08660763288070016,
                "citric acid": -0.14731121754961002,
                "residual sugar": 0.2750384697799054,
                "chlorides": -0.13407539444201072,
                "free sulfur dioxide": 0.049913990552739165,
                "total sulfur dioxide": 0.041883594905625716,
                "density": 0.07242977115922944,
                "pH": 0.028797599739490646,
                "sulphates": -0.1408019751409524,
                "alcohol": 0.10445125771158831,
                "constraint_value": 1.0
            }
        }
    },
    "columnwise_comparison": {
        "l1_divergence": {
            "fixed acidity": 0.12000000000000001,
            "volatile acidity": 0.0722,
            "citric acid": 0.193,
            "residual sugar": 0.2622,
            "chlorides": 0.062,
            "free sulfur dioxide": 0.10039999999999998,
            "total sulfur dioxide": 0.0746,
            "density": 0.1644,
            "pH": 0.1124,
            "sulphates": 0.1162,
            "alcohol": 0.06380000000000001,
            "constraint_value": 0.19120000000000004
        },
        "max_symmetric_D_kl": {
            "fixed acidity": 0.05778792018892995,
            "volatile acidity": 0.03495330613096014,
            "citric acid": 0.13135548944578704,
            "residual sugar": 0.27700150271314966,
            "chlorides": 0.027341490089627763,
            "free sulfur dioxide": 0.04696613317237081,
            "total sulfur dioxide": 0.04093108151147698,
            "density": 0.16834657270162368,
            "pH": 0.06427404002758913,
            "sulphates": 0.08055457400779979,
            "alcohol": 0.04171100140739624,
            "constraint_value": 0.22769291353035198
        },
        "two-sample Kolmogorov-Smirnov test": {
            "fixed acidity": [
                0,
                1.5944023599873847e-27
            ],
            "volatile acidity": [
                0,
                1.1919157120789525e-12
            ],
            "citric acid": [
                0,
                6.754299134691417e-85
            ],
            "residual sugar": [
                0,
                9.001904798068085e-145
            ],
            "chlorides": [
                0,
                1.031400284986246e-06
            ],
            "free sulfur dioxide": [
                0,
                1.1958811584939755e-13
            ],
            "total sulfur dioxide": [
                0,
                2.2208515254378565e-11
            ],
            "density": [
                0,
                4.2966125732990295e-57
            ],
            "pH": [
                0,
                1.2740304520712292e-27
            ],
            "sulphates": [
                0,
                1.261267104553036e-30
            ],
            "alcohol": [
                0,
                1.6321006728865646e-05
            ],
            "constraint_value": [
                0,
                5.560848885337776e-76
            ]
        }
    },
    "global_comparison": {
        "correlation matrix similarity": {
            "average l1": 0.05906829577152263,
            "median l1": 0.039938692329963194
        }
    }
}

==> experiments/wine_dsm_comparison/wine_dsm_fw/stats_summary.json <==
{
    "l1_divergence": {
        "fixed acidity": 0.12000000000000001,
        "volatile acidity": 0.0722,
        "citric acid": 0.193,
        "residual sugar": 0.2622,
        "chlorides": 0.062,
        "free sulfur dioxide": 0.10039999999999998,
        "total sulfur dioxide": 0.0746,
        "density": 0.1644,
        "pH": 0.1124,
        "sulphates": 0.1162,
        "alcohol": 0.06380000000000001
    },
    "correlations_l1": 0.05906829577152263,
    "l1_divergence_median": 0.1124,
    "l1_divergence_mean": 0.12192727272727275,
    "l1_divergence_max": 0.2622
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw/MeanStdNormalizer.json <==
{
    "mean": [
        6.963106155395508,
        0.2759099006652832,
        0.34140121936798096,
        6.367075443267822,
        0.04556865617632866,
        35.56980514526367,
        140.68478393554688,
        0.9942060112953186,
        3.1931445598602295,
        0.48868298530578613,
        10.456635475158691
    ],
    "std": [
        0.8449915051460266,
        0.100521020591259,
        0.12298019230365753,
        5.103343486785889,
        0.021928278729319572,
        16.969167709350586,
        43.40620040893555,
        0.0029944267589598894,
        0.15321943163871765,
        0.11430379003286362,
        1.214357852935791
    ]
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw/ToTensor.json <==
{
    "names": [
        "fixed acidity",
        "volatile acidity",
        "citric acid",
        "residual sugar",
        "chlorides",
        "free sulfur dioxide",
        "total sulfur dioxide",
        "density",
        "pH",
        "sulphates",
        "alcohol"
    ]
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw/acceptance_rate.json <==
{
    "acceptance_rate": 0.024024118084648213
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw/params.json <==
{
    "shape": [
        11
    ],
    "device": "cuda:1"
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw/stats.json <==
{
    "guidance": {
        "mean": {
            "fixed acidity": 6.700504779815674,
            "volatile acidity": 0.29134199023246765,
            "citric acid": 0.4795506000518799,
            "residual sugar": 6.1117448806762695,
            "chlorides": 0.03502967953681946,
            "free sulfur dioxide": 29.543737411499023,
            "total sulfur dioxide": 117.68827819824219,
            "density": 0.9918482303619385,
            "pH": 3.2265501022338867,
            "sulphates": 0.4502243101596832,
            "alcohol": 12.11426830291748,
            "constraint_value": 0.9988977313041687
        },
        "std": {
            "fixed acidity": 1.4632022380828857,
            "volatile acidity": 0.10046109557151794,
            "citric acid": 0.21308141946792603,
            "residual sugar": 3.661226749420166,
            "chlorides": 0.015710778534412384,
            "free sulfur dioxide": 13.74380874633789,
            "total sulfur dioxide": 32.979087829589844,
            "density": 0.0017452873289585114,
            "pH": 0.1821325123310089,
            "sulphates": 0.11660600453615189,
            "alcohol": 0.5036942362785339,
            "constraint_value": 0.0024372870102524757
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.07394832778857528,
                "citric acid": 0.07156221336690616,
                "residual sugar": 0.1605304621615001,
                "chlorides": 0.013379964206751742,
                "free sulfur dioxide": 0.005957374556605648,
                "total sulfur dioxide": 0.1710231518113185,
                "density": 0.6085300825024911,
                "pH": -0.7236933002689772,
                "sulphates": -0.19618945950558533,
                "alcohol": -0.10901550840510192,
                "constraint_value": 0.11317760368341688
            },
            "volatile acidity": {
                "fixed acidity": 0.07394832778857528,
                "volatile acidity": 1.0,
                "citric acid": -0.2505528019666501,
                "residual sugar": 0.32281553212608144,
                "chlorides": -0.1928277428259381,
                "free sulfur dioxide": -0.05749014712154833,
                "total sulfur dioxide": 0.12752456467302598,
                "density": 0.21535545374970638,
                "pH": -0.06252047579993482,
                "sulphates": -0.12472748689191747,
                "alcohol": 0.20299317491504257,
                "constraint_value": 0.18185938812749058
            },
            "citric acid": {
                "fixed acidity": 0.07156221336690616,
                "volatile acidity": -0.2505528019666501,
                "citric acid": 1.0,
                "residual sugar": -0.6405937943130194,
                "chlorides": 0.25812748449329453,
                "free sulfur dioxide": -0.016252709062841868,
                "total sulfur dioxide": 0.09877931225980185,
                "density": -0.3051027705266819,
                "pH": 0.1400431203669233,
                "sulphates": 0.21848474318525785,
                "alcohol": -0.11980787219730793,
                "constraint_value": -0.41329146640574077
            },
            "residual sugar": {
                "fixed acidity": 0.1605304621615001,
                "volatile acidity": 0.32281553212608144,
                "citric acid": -0.6405937943130194,
                "residual sugar": 1.0,
                "chlorides": -0.19002862743349336,
                "free sulfur dioxide": 0.061740387295940675,
                "total sulfur dioxide": 0.1007724072180575,
                "density": 0.7219064241984118,
                "pH": -0.2549360027565126,
                "sulphates": -0.2876890258916678,
                "alcohol": -0.015823782545509413,
                "constraint_value": 0.531776090409107
            },
            "chlorides": {
                "fixed acidity": 0.013379964206751742,
                "volatile acidity": -0.1928277428259381,
                "citric acid": 0.25812748449329453,
                "residual sugar": -0.19002862743349336,
                "chlorides": 1.0,
                "free sulfur dioxide": 0.06828940191181956,
                "total sulfur dioxide": -0.025330166110331426,
                "density": 0.026465395544585706,
                "pH": -0.020033233110425305,
                "sulphates": 0.05186938689220311,
                "alcohol": -0.19830588317147,
                "constraint_value": -0.1428463293156646
            },
            "free sulfur dioxide": {
                "fixed acidity": 0.005957374556605648,
                "volatile acidity": -0.05749014712154833,
                "citric acid": -0.016252709062841868,
                "residual sugar": 0.061740387295940675,
                "chlorides": 0.06828940191181956,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.6587413999834907,
                "density": 0.098486425794249,
                "pH": -0.018812143435253253,
                "sulphates": 0.03776211053749372,
                "alcohol": -0.09024255606094884,
                "constraint_value": 0.009279090695740429
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.1710231518113185,
                "volatile acidity": 0.12752456467302598,
                "citric acid": 0.09877931225980185,
                "residual sugar": 0.1007724072180575,
                "chlorides": -0.025330166110331426,
                "free sulfur dioxide": 0.6587413999834907,
                "total sulfur dioxide": 1.0,
                "density": 0.2862526803497787,
                "pH": 0.03742732472472458,
                "sulphates": 0.0585437616301473,
                "alcohol": -0.13417511517321945,
                "constraint_value": 0.08470654126794024
            },
            "density": {
                "fixed acidity": 0.6085300825024911,
                "volatile acidity": 0.21535545374970638,
                "citric acid": -0.3051027705266819,
                "residual sugar": 0.7219064241984118,
                "chlorides": 0.026465395544585706,
                "free sulfur dioxide": 0.098486425794249,
                "total sulfur dioxide": 0.2862526803497787,
                "density": 1.0,
                "pH": -0.38259355777543586,
                "sulphates": -0.1566521523159151,
                "alcohol": -0.38566203732991194,
                "constraint_value": 0.3916395581012095
            },
            "pH": {
                "fixed acidity": -0.7236933002689772,
                "volatile acidity": -0.06252047579993482,
                "citric acid": 0.1400431203669233,
                "residual sugar": -0.2549360027565126,
                "chlorides": -0.020033233110425305,
                "free sulfur dioxide": -0.018812143435253253,
                "total sulfur dioxide": 0.03742732472472458,
                "density": -0.38259355777543586,
                "pH": 1.0,
                "sulphates": 0.2410213465459837,
                "alcohol": 0.05468813135545695,
                "constraint_value": -0.10118678741726676
            },
            "sulphates": {
                "fixed acidity": -0.19618945950558533,
                "volatile acidity": -0.12472748689191747,
                "citric acid": 0.21848474318525785,
                "residual sugar": -0.2876890258916678,
                "chlorides": 0.05186938689220311,
                "free sulfur dioxide": 0.03776211053749372,
                "total sulfur dioxide": 0.0585437616301473,
                "density": -0.1566521523159151,
                "pH": 0.2410213465459837,
                "sulphates": 1.0,
                "alcohol": -0.04574569101248814,
                "constraint_value": -0.2494578407908326
            },
            "alcohol": {
                "fixed acidity": -0.10901550840510192,
                "volatile acidity": 0.20299317491504257,
                "citric acid": -0.11980787219730793,
                "residual sugar": -0.015823782545509413,
                "chlorides": -0.19830588317147,
                "free sulfur dioxide": -0.09024255606094884,
                "total sulfur dioxide": -0.13417511517321945,
                "density": -0.38566203732991194,
                "pH": 0.05468813135545695,
                "sulphates": -0.04574569101248814,
                "alcohol": 1.0,
                "constraint_value": 0.03712483490554757
            },
            "constraint_value": {
                "fixed acidity": 0.11317760368341688,
                "volatile acidity": 0.18185938812749058,
                "citric acid": -0.41329146640574077,
                "residual sugar": 0.531776090409107,
                "chlorides": -0.1428463293156646,
                "free sulfur dioxide": 0.009279090695740429,
                "total sulfur dioxide": 0.08470654126794024,
                "density": 0.3916395581012095,
                "pH": -0.10118678741726676,
                "sulphates": -0.2494578407908326,
                "alcohol": 0.03712483490554757,
                "constraint_value": 1.0
            }
        }
    },
    "rejection sampling": {
        "mean": {
            "fixed acidity": 7.041495323181152,
            "volatile acidity": 0.306895911693573,
            "citric acid": 0.33649352192878723,
            "residual sugar": 7.296692371368408,
            "chlorides": 0.03340062126517296,
            "free sulfur dioxide": 30.998537063598633,
            "total sulfur dioxide": 119.71575164794922,
            "density": 0.9925479292869568,
            "pH": 3.1761422157287598,
            "sulphates": 0.41774916648864746,
            "alcohol": 11.90281867980957,
            "constraint_value": 0.8611674904823303
        },
        "std": {
            "fixed acidity": 1.358031988143921,
            "volatile acidity": 0.10667325556278229,
            "citric acid": 0.10385199636220932,
            "residual sugar": 2.804187536239624,
            "chlorides": 0.009824384935200214,
            "free sulfur dioxide": 13.049500465393066,
            "total sulfur dioxide": 31.591522216796875,
            "density": 0.0015271359588950872,
            "pH": 0.1731444150209427,
            "sulphates": 0.08805277943611145,
            "alcohol": 0.6055232882499695,
            "constraint_value": 0.2504802346229553
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.0896414692450072,
                "citric acid": 0.4017266667988213,
                "residual sugar": 0.02611549313494904,
                "chlorides": -0.049772697170892076,
                "free sulfur dioxide": -0.10166820803064543,
                "total sulfur dioxide": 0.09451640047419661,
                "density": 0.5419131252173586,
                "pH": -0.7973822462450166,
                "sulphates": -0.09745040178973095,
                "alcohol": -0.14806068214980475,
                "constraint_value": -0.05288706479494205
            },
            "volatile acidity": {
                "fixed acidity": 0.0896414692450072,
                "volatile acidity": 1.0,
                "citric acid": -0.02708288476480393,
                "residual sugar": 0.18085207974526785,
                "chlorides": -0.15219140723029267,
                "free sulfur dioxide": -0.05796937918711571,
                "total sulfur dioxide": 0.21309238673012706,
                "density": 0.1839620158963551,
                "pH": -0.07363265301467545,
                "sulphates": 0.06533976281285611,
                "alcohol": 0.15658038017730674,
                "constraint_value": 0.08660763288070016
            },
            "citric acid": {
                "fixed acidity": 0.4017266667988213,
                "volatile acidity": -0.02708288476480393,
                "citric acid": 1.0,
                "residual sugar": -0.30398796430059166,
                "chlorides": 0.22364448755475172,
                "free sulfur dioxide": -0.03920157456240861,
                "total sulfur dioxide": 0.13317446338863212,
                "density": 0.15403810375059054,
                "pH": -0.22466981232060665,
                "sulphates": 0.048057242637385485,
                "alcohol": -0.11169908320886927,
                "constraint_value": -0.14731121754961002
            },
            "residual sugar": {
                "fixed acidity": 0.02611549313494904,
                "volatile acidity": 0.18085207974526785,
                "citric acid": -0.30398796430059166,
                "residual sugar": 1.0,
                "chlorides": -0.12984550819692584,
                "free sulfur dioxide": 0.03719635817039565,
                "total sulfur dioxide": 0.11172662671473065,
                "density": 0.5896554459056516,
                "pH": -0.11547156310643278,
                "sulphates": -0.1684617776725239,
                "alcohol": -0.053730159928819944,
                "constraint_value": 0.2750384697799054
            },
            "chlorides": {
                "fixed acidity": -0.049772697170892076,
                "volatile acidity": -0.15219140723029267,
                "citric acid": 0.22364448755475172,
                "residual sugar": -0.12984550819692584,
                "chlorides": 1.0,
                "free sulfur dioxide": -0.017793664095720002,
                "total sulfur dioxide": -0.0043217679402179745,
                "density": 0.07190910026849148,
                "pH": 0.10985181225861218,
                "sulphates": 0.08252996462572951,
                "alcohol": -0.18589308826129172,
                "constraint_value": -0.13407539444201072
            },
            "free sulfur dioxide": {
                "fixed acidity": -0.10166820803064543,
                "volatile acidity": -0.05796937918711571,
                "citric acid": -0.03920157456240861,
                "residual sugar": 0.03719635817039565,
                "chlorides": -0.017793664095720002,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.6373010119318672,
                "density": 0.028934681481397245,
                "pH": 0.10704380139237364,
                "sulphates": -0.09079736348814639,
                "alcohol": -0.07210861380966302,
                "constraint_value": 0.049913990552739165
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.09451640047419661,
                "volatile acidity": 0.21309238673012706,
                "citric acid": 0.13317446338863212,
                "residual sugar": 0.11172662671473065,
                "chlorides": -0.0043217679402179745,
                "free sulfur dioxide": 0.6373010119318672,
                "total sulfur dioxide": 1.0,
                "density": 0.3285479466890221,
                "pH": 0.09453240284296001,
                "sulphates": 0.09828828924381941,
                "alcohol": -0.12903244671691755,
                "constraint_value": 0.041883594905625716
            },
            "density": {
                "fixed acidity": 0.5419131252173586,
                "volatile acidity": 0.1839620158963551,
                "citric acid": 0.15403810375059054,
                "residual sugar": 0.5896554459056516,
                "chlorides": 0.07190910026849148,
                "free sulfur dioxide": 0.028934681481397245,
                "total sulfur dioxide": 0.3285479466890221,
                "density": 1.0,
                "pH": -0.28815024587545623,
                "sulphates": 0.011473690779137761,
                "alcohol": -0.5480646069527032,
                "constraint_value": 0.07242977115922944
            },
            "pH": {
                "fixed acidity": -0.7973822462450166,
                "volatile acidity": -0.07363265301467545,
                "citric acid": -0.22466981232060665,
                "residual sugar": -0.11547156310643278,
                "chlorides": 0.10985181225861218,
                "free sulfur dioxide": 0.10704380139237364,
                "total sulfur dioxide": 0.09453240284296001,
                "density": -0.28815024587545623,
                "pH": 1.0,
                "sulphates": 0.2220006199863615,
                "alcohol": 0.03713828997293229,
                "constraint_value": 0.028797599739490646
            },
            "sulphates": {
                "fixed acidity": -0.09745040178973095,
                "volatile acidity": 0.06533976281285611,
                "citric acid": 0.048057242637385485,
                "residual sugar": -0.1684617776725239,
                "chlorides": 0.08252996462572951,
                "free sulfur dioxide": -0.09079736348814639,
                "total sulfur dioxide": 0.09828828924381941,
                "density": 0.011473690779137761,
                "pH": 0.2220006199863615,
                "sulphates": 1.0,
                "alcohol": 0.03808731705690938,
                "constraint_value": -0.1408019751409524
            },
            "alcohol": {
                "fixed acidity": -0.14806068214980475,
                "volatile acidity": 0.15658038017730674,
                "citric acid": -0.11169908320886927,
                "residual sugar": -0.053730159928819944,
                "chlorides": -0.18589308826129172,
                "free sulfur dioxide": -0.07210861380966302,
                "total sulfur dioxide": -0.12903244671691755,
                "density": -0.5480646069527032,
                "pH": 0.03713828997293229,
                "sulphates": 0.03808731705690938,
                "alcohol": 1.0,
                "constraint_value": 0.10445125771158831
            },
            "constraint_value": {
                "fixed acidity": -0.05288706479494205,
                "volatile acidity": 0.08660763288070016,
                "citric acid": -0.14731121754961002,
                "residual sugar": 0.2750384697799054,
                "chlorides": -0.13407539444201072,
                "free sulfur dioxide": 0.049913990552739165,
                "total sulfur dioxide": 0.041883594905625716,
                "density": 0.07242977115922944,
                "pH": 0.028797599739490646,
                "sulphates": -0.1408019751409524,
                "alcohol": 0.10445125771158831,
                "constraint_value": 1.0
            }
        }
    },
    "columnwise_comparison": {
        "l1_divergence": {
            "fixed acidity": 0.8272,
            "volatile acidity": 0.08900000000000001,
            "citric acid": 0.3504,
            "residual sugar": 0.27899999999999997,
            "chlorides": 0.11620000000000001,
            "free sulfur dioxide": 0.1128,
            "total sulfur dioxide": 0.07080000000000002,
            "density": 0.18139999999999998,
            "pH": 0.1304,
            "sulphates": 0.1248,
            "alcohol": 0.33699999999999997,
            "constraint_value": 0.44220000000000004
        },
        "max_symmetric_D_kl": {
            "fixed acidity": 2.7155093196364657,
            "volatile acidity": 0.04660013862511566,
            "citric acid": 0.7796541842011935,
            "residual sugar": 0.4723177307243592,
            "chlorides": 0.0508821409306066,
            "free sulfur dioxide": 0.052111797032281026,
            "total sulfur dioxide": 0.039229579405789465,
            "density": 0.19647335966665158,
            "pH": 0.07993599932540313,
            "sulphates": 0.08127956854310542,
            "alcohol": 0.8064446671198067,
            "constraint_value": 0.9128709379345452
        },
        "two-sample Kolmogorov-Smirnov test": {
            "fixed acidity": [
                0,
                0.0
            ],
            "volatile acidity": [
                0,
                6.546147402352552e-16
            ],
            "citric acid": [
                0,
                9.394864317340206e-273
            ],
            "residual sugar": [
                0,
                1.0871263985020604e-138
            ],
            "chlorides": [
                0,
                3.39653905697306e-11
            ],
            "free sulfur dioxide": [
                0,
                1.004974665719419e-17
            ],
            "total sulfur dioxide": [
                0,
                2.967722456830053e-06
            ],
            "density": [
                0,
                1.37342109277548e-72
            ],
            "pH": [
                0,
                9.027214518097352e-37
            ],
            "sulphates": [
                0,
                9.203858952191348e-36
            ],
            "alcohol": [
                0,
                4.896863863126128e-236
            ],
            "constraint_value": [
                0,
                0.0
            ]
        }
    },
    "global_comparison": {
        "correlation matrix similarity": {
            "average l1": 0.0929236615595442,
            "median l1": 0.06315266137764382
        }
    }
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw/stats_summary.json <==
{
    "l1_divergence": {
        "fixed acidity": 0.8272,
        "volatile acidity": 0.08900000000000001,
        "citric acid": 0.3504,
        "residual sugar": 0.27899999999999997,
        "chlorides": 0.11620000000000001,
        "free sulfur dioxide": 0.1128,
        "total sulfur dioxide": 0.07080000000000002,
        "density": 0.18139999999999998,
        "pH": 0.1304,
        "sulphates": 0.1248,
        "alcohol": 0.33699999999999997
    },
    "correlations_l1": 0.0929236615595442,
    "l1_divergence_median": 0.1304,
    "l1_divergence_mean": 0.23809090909090908,
    "l1_divergence_max": 0.8272
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw_sr/MeanStdNormalizer.json <==
{
    "mean": [
        6.963106155395508,
        0.2759099006652832,
        0.34140121936798096,
        6.367075443267822,
        0.04556865617632866,
        35.56980514526367,
        140.68478393554688,
        0.9942060112953186,
        3.1931445598602295,
        0.48868298530578613,
        10.456635475158691
    ],
    "std": [
        0.8449915051460266,
        0.100521020591259,
        0.12298019230365753,
        5.103343486785889,
        0.021928278729319572,
        16.969167709350586,
        43.40620040893555,
        0.0029944267589598894,
        0.15321943163871765,
        0.11430379003286362,
        1.214357852935791
    ]
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw_sr/ToTensor.json <==
{
    "names": [
        "fixed acidity",
        "volatile acidity",
        "citric acid",
        "residual sugar",
        "chlorides",
        "free sulfur dioxide",
        "total sulfur dioxide",
        "density",
        "pH",
        "sulphates",
        "alcohol"
    ]
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw_sr/acceptance_rate.json <==
{
    "acceptance_rate": 0.023707167842170914
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw_sr/params.json <==
{
    "shape": [
        11
    ],
    "device": "cuda:1"
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw_sr/stats.json <==
{
    "guidance": {
        "mean": {
            "fixed acidity": 6.656332015991211,
            "volatile acidity": 0.311375230550766,
            "citric acid": 0.5411301255226135,
            "residual sugar": 5.857423305511475,
            "chlorides": 0.035885199904441833,
            "free sulfur dioxide": 28.137222290039062,
            "total sulfur dioxide": 114.78434753417969,
            "density": 0.9915546774864197,
            "pH": 3.2369742393493652,
            "sulphates": 0.45762255787849426,
            "alcohol": 12.287895202636719,
            "constraint_value": 0.9996392726898193
        },
        "std": {
            "fixed acidity": 1.4587080478668213,
            "volatile acidity": 0.16204288601875305,
            "citric acid": 0.26503145694732666,
            "residual sugar": 4.075957775115967,
            "chlorides": 0.027426764369010925,
            "free sulfur dioxide": 16.32074737548828,
            "total sulfur dioxide": 42.58782196044922,
            "density": 0.0020834077149629593,
            "pH": 0.2104061245918274,
            "sulphates": 0.14452923834323883,
            "alcohol": 0.602378785610199,
            "constraint_value": 0.0008295373409055173
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.12393101191621454,
                "citric acid": 0.0457054010742798,
                "residual sugar": 0.2779039104004582,
                "chlorides": -0.020096018810616838,
                "free sulfur dioxide": 0.02673023766329754,
                "total sulfur dioxide": 0.20415643151637003,
                "density": 0.6071447894676851,
                "pH": -0.7237334928339677,
                "sulphates": -0.23113228354173845,
                "alcohol": -0.18360993212123483,
                "constraint_value": 0.1579009221914494
            },
            "volatile acidity": {
                "fixed acidity": 0.12393101191621454,
                "volatile acidity": 1.0,
                "citric acid": -0.1352389694605164,
                "residual sugar": 0.27271066380564485,
                "chlorides": -0.11628262072873513,
                "free sulfur dioxide": -0.04057242104765979,
                "total sulfur dioxide": 0.27638251137706465,
                "density": 0.34976358477482467,
                "pH": -0.08726951482611904,
                "sulphates": -0.07399633247324162,
                "alcohol": 0.18904095915107294,
                "constraint_value": 0.12363923896865464
            },
            "citric acid": {
                "fixed acidity": 0.0457054010742798,
                "volatile acidity": -0.1352389694605164,
                "citric acid": 1.0,
                "residual sugar": -0.5347374520500845,
                "chlorides": 0.18216549767737533,
                "free sulfur dioxide": 0.06664140748657502,
                "total sulfur dioxide": 0.18036106039311914,
                "density": -0.20446061101405041,
                "pH": 0.19332199651902568,
                "sulphates": 0.22830517312654908,
                "alcohol": -0.12377026177221535,
                "constraint_value": -0.2789227378222652
            },
            "residual sugar": {
                "fixed acidity": 0.2779039104004582,
                "volatile acidity": 0.27271066380564485,
                "citric acid": -0.5347374520500845,
                "residual sugar": 1.0,
                "chlorides": -0.12953600445387103,
                "free sulfur dioxide": 0.02293957897379093,
                "total sulfur dioxide": 0.11337543801345745,
                "density": 0.7277858040185808,
                "pH": -0.34104008116259565,
                "sulphates": -0.3106911819834327,
                "alcohol": -0.07074539351413063,
                "constraint_value": 0.4357293829848031
            },
            "chlorides": {
                "fixed acidity": -0.020096018810616838,
                "volatile acidity": -0.11628262072873513,
                "citric acid": 0.18216549767737533,
                "residual sugar": -0.12953600445387103,
                "chlorides": 1.0,
                "free sulfur dioxide": 0.002433026187459437,
                "total sulfur dioxide": -0.08604277141674672,
                "density": -0.020439434469967332,
                "pH": -0.032155297573566236,
                "sulphates": 0.0627176820992667,
                "alcohol": -0.052649613311400785,
                "constraint_value": -0.12655284729337535
            },
            "free sulfur dioxide": {
                "fixed acidity": 0.02673023766329754,
                "volatile acidity": -0.04057242104765979,
                "citric acid": 0.06664140748657502,
                "residual sugar": 0.02293957897379093,
                "chlorides": 0.002433026187459437,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.6558765089566692,
                "density": 0.13632522058869773,
                "pH": 0.00225448307826641,
                "sulphates": 0.13139082817591996,
                "alcohol": -0.14267685996633078,
                "constraint_value": -0.09249880294060765
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.20415643151637003,
                "volatile acidity": 0.27638251137706465,
                "citric acid": 0.18036106039311914,
                "residual sugar": 0.11337543801345745,
                "chlorides": -0.08604277141674672,
                "free sulfur dioxide": 0.6558765089566692,
                "total sulfur dioxide": 1.0,
                "density": 0.39652801218156575,
                "pH": 0.02371024612186466,
                "sulphates": 0.12943744205218688,
                "alcohol": -0.15670941803621788,
                "constraint_value": 0.06566862587054734
            },
            "density": {
                "fixed acidity": 0.6071447894676851,
                "volatile acidity": 0.34976358477482467,
                "citric acid": -0.20446061101405041,
                "residual sugar": 0.7277858040185808,
                "chlorides": -0.020439434469967332,
                "free sulfur dioxide": 0.13632522058869773,
                "total sulfur dioxide": 0.39652801218156575,
                "density": 1.0,
                "pH": -0.3678666502196307,
                "sulphates": -0.12131687137835637,
                "alcohol": -0.43255429420674874,
                "constraint_value": 0.3266559606653829
            },
            "pH": {
                "fixed acidity": -0.7237334928339677,
                "volatile acidity": -0.08726951482611904,
                "citric acid": 0.19332199651902568,
                "residual sugar": -0.34104008116259565,
                "chlorides": -0.032155297573566236,
                "free sulfur dioxide": 0.00225448307826641,
                "total sulfur dioxide": 0.02371024612186466,
                "density": -0.3678666502196307,
                "pH": 1.0,
                "sulphates": 0.25943477821268623,
                "alcohol": 0.09797411656033995,
                "constraint_value": -0.11281460890799244
            },
            "sulphates": {
                "fixed acidity": -0.23113228354173845,
                "volatile acidity": -0.07399633247324162,
                "citric acid": 0.22830517312654908,
                "residual sugar": -0.3106911819834327,
                "chlorides": 0.0627176820992667,
                "free sulfur dioxide": 0.13139082817591996,
                "total sulfur dioxide": 0.12943744205218688,
                "density": -0.12131687137835637,
                "pH": 0.25943477821268623,
                "sulphates": 1.0,
                "alcohol": -0.048458705669852754,
                "constraint_value": -0.286177980607349
            },
            "alcohol": {
                "fixed acidity": -0.18360993212123483,
                "volatile acidity": 0.18904095915107294,
                "citric acid": -0.12377026177221535,
                "residual sugar": -0.07074539351413063,
                "chlorides": -0.052649613311400785,
                "free sulfur dioxide": -0.14267685996633078,
                "total sulfur dioxide": -0.15670941803621788,
                "density": -0.43255429420674874,
                "pH": 0.09797411656033995,
                "sulphates": -0.048458705669852754,
                "alcohol": 1.0,
                "constraint_value": 0.007653158047456406
            },
            "constraint_value": {
                "fixed acidity": 0.1579009221914494,
                "volatile acidity": 0.12363923896865464,
                "citric acid": -0.2789227378222652,
                "residual sugar": 0.4357293829848031,
                "chlorides": -0.12655284729337535,
                "free sulfur dioxide": -0.09249880294060765,
                "total sulfur dioxide": 0.06566862587054734,
                "density": 0.3266559606653829,
                "pH": -0.11281460890799244,
                "sulphates": -0.286177980607349,
                "alcohol": 0.007653158047456406,
                "constraint_value": 1.0
            }
        }
    },
    "rejection sampling": {
        "mean": {
            "fixed acidity": 7.043731212615967,
            "volatile acidity": 0.30487996339797974,
            "citric acid": 0.33841922879219055,
            "residual sugar": 7.334842205047607,
            "chlorides": 0.03365948051214218,
            "free sulfur dioxide": 31.127260208129883,
            "total sulfur dioxide": 120.04640197753906,
            "density": 0.9925603270530701,
            "pH": 3.1771390438079834,
            "sulphates": 0.41791483759880066,
            "alcohol": 11.914989471435547,
            "constraint_value": 0.8580573201179504
        },
        "std": {
            "fixed acidity": 1.346993088722229,
            "volatile acidity": 0.09911087900400162,
            "citric acid": 0.1066628247499466,
            "residual sugar": 2.8730432987213135,
            "chlorides": 0.010838832706212997,
            "free sulfur dioxide": 12.917559623718262,
            "total sulfur dioxide": 30.74847412109375,
            "density": 0.0015245955437421799,
            "pH": 0.17500822246074677,
            "sulphates": 0.08744093030691147,
            "alcohol": 0.6007059812545776,
            "constraint_value": 0.2541469931602478
        },
        "correlations": {
            "fixed acidity": {
                "fixed acidity": 1.0,
                "volatile acidity": 0.09862756590282601,
                "citric acid": 0.3985088302876601,
                "residual sugar": 0.048502082497454906,
                "chlorides": -0.038377241123424936,
                "free sulfur dioxide": -0.0690204543675863,
                "total sulfur dioxide": 0.11907940203207347,
                "density": 0.5479803117960749,
                "pH": -0.8032629354988233,
                "sulphates": -0.0788264934532487,
                "alcohol": -0.14870887266559596,
                "constraint_value": -0.06997977547617076
            },
            "volatile acidity": {
                "fixed acidity": 0.09862756590282601,
                "volatile acidity": 1.0,
                "citric acid": -0.09082656029450355,
                "residual sugar": 0.21828298945038205,
                "chlorides": -0.13839107287936653,
                "free sulfur dioxide": -0.09777881180409431,
                "total sulfur dioxide": 0.1673521584075739,
                "density": 0.1729969723667566,
                "pH": -0.07763985448573667,
                "sulphates": 0.0491744284630387,
                "alcohol": 0.15935629774227122,
                "constraint_value": 0.09468442493885998
            },
            "citric acid": {
                "fixed acidity": 0.3985088302876601,
                "volatile acidity": -0.09082656029450355,
                "citric acid": 1.0,
                "residual sugar": -0.2933992449229451,
                "chlorides": 0.18268003316075823,
                "free sulfur dioxide": -0.02810685965552305,
                "total sulfur dioxide": 0.1318318280145863,
                "density": 0.14335531964899337,
                "pH": -0.2183189291014642,
                "sulphates": 0.05507400678947484,
                "alcohol": -0.13005838132128994,
                "constraint_value": -0.16665614357943145
            },
            "residual sugar": {
                "fixed acidity": 0.048502082497454906,
                "volatile acidity": 0.21828298945038205,
                "citric acid": -0.2933992449229451,
                "residual sugar": 1.0,
                "chlorides": -0.10784583049882719,
                "free sulfur dioxide": 0.04565118045700009,
                "total sulfur dioxide": 0.1371690022256378,
                "density": 0.6079817622229015,
                "pH": -0.1384047148856334,
                "sulphates": -0.17629492810723948,
                "alcohol": -0.02991857007711804,
                "constraint_value": 0.29571347895473366
            },
            "chlorides": {
                "fixed acidity": -0.038377241123424936,
                "volatile acidity": -0.13839107287936653,
                "citric acid": 0.18268003316075823,
                "residual sugar": -0.10784583049882719,
                "chlorides": 1.0,
                "free sulfur dioxide": -0.023057491308037296,
                "total sulfur dioxide": -0.003594573497556384,
                "density": 0.06878507512871149,
                "pH": 0.07802135484934838,
                "sulphates": 0.07705456962204808,
                "alcohol": -0.166332659326051,
                "constraint_value": -0.10782214147816557
            },
            "free sulfur dioxide": {
                "fixed acidity": -0.0690204543675863,
                "volatile acidity": -0.09777881180409431,
                "citric acid": -0.02810685965552305,
                "residual sugar": 0.04565118045700009,
                "chlorides": -0.023057491308037296,
                "free sulfur dioxide": 1.0,
                "total sulfur dioxide": 0.6332055335745507,
                "density": 0.06233260198947917,
                "pH": 0.08102664181287342,
                "sulphates": -0.12115344129307609,
                "alcohol": -0.1257873123703196,
                "constraint_value": 0.04727652290715311
            },
            "total sulfur dioxide": {
                "fixed acidity": 0.11907940203207347,
                "volatile acidity": 0.1673521584075739,
                "citric acid": 0.1318318280145863,
                "residual sugar": 0.1371690022256378,
                "chlorides": -0.003594573497556384,
                "free sulfur dioxide": 0.6332055335745507,
                "total sulfur dioxide": 1.0,
                "density": 0.34294942330677636,
                "pH": 0.06563609049693496,
                "sulphates": 0.05631993432291886,
                "alcohol": -0.15529920974123534,
                "constraint_value": 0.05031917864806989
            },
            "density": {
                "fixed acidity": 0.5479803117960749,
                "volatile acidity": 0.1729969723667566,
                "citric acid": 0.14335531964899337,
                "residual sugar": 0.6079817622229015,
                "chlorides": 0.06878507512871149,
                "free sulfur dioxide": 0.06233260198947917,
                "total sulfur dioxide": 0.34294942330677636,
                "density": 1.0,
                "pH": -0.3044127314909714,
                "sulphates": 0.022124801660936194,
                "alcohol": -0.5366951009186285,
                "constraint_value": 0.07359662753388055
            },
            "pH": {
                "fixed acidity": -0.8032629354988233,
                "volatile acidity": -0.07763985448573667,
                "citric acid": -0.2183189291014642,
                "residual sugar": -0.1384047148856334,
                "chlorides": 0.07802135484934838,
                "free sulfur dioxide": 0.08102664181287342,
                "total sulfur dioxide": 0.06563609049693496,
                "density": -0.3044127314909714,
                "pH": 1.0,
                "sulphates": 0.21245258632207306,
                "alcohol": 0.038184111964855154,
                "constraint_value": 0.03259205115269296
            },
            "sulphates": {
                "fixed acidity": -0.0788264934532487,
                "volatile acidity": 0.0491744284630387,
                "citric acid": 0.05507400678947484,
                "residual sugar": -0.17629492810723948,
                "chlorides": 0.07705456962204808,
                "free sulfur dioxide": -0.12115344129307609,
                "total sulfur dioxide": 0.05631993432291886,
                "density": 0.022124801660936194,
                "pH": 0.21245258632207306,
                "sulphates": 1.0,
                "alcohol": 0.016534765800990014,
                "constraint_value": -0.15316958552279356
            },
            "alcohol": {
                "fixed acidity": -0.14870887266559596,
                "volatile acidity": 0.15935629774227122,
                "citric acid": -0.13005838132128994,
                "residual sugar": -0.02991857007711804,
                "chlorides": -0.166332659326051,
                "free sulfur dioxide": -0.1257873123703196,
                "total sulfur dioxide": -0.15529920974123534,
                "density": -0.5366951009186285,
                "pH": 0.038184111964855154,
                "sulphates": 0.016534765800990014,
                "alcohol": 1.0,
                "constraint_value": 0.1194564617796708
            },
            "constraint_value": {
                "fixed acidity": -0.06997977547617076,
                "volatile acidity": 0.09468442493885998,
                "citric acid": -0.16665614357943145,
                "residual sugar": 0.29571347895473366,
                "chlorides": -0.10782214147816557,
                "free sulfur dioxide": 0.04727652290715311,
                "total sulfur dioxide": 0.05031917864806989,
                "density": 0.07359662753388055,
                "pH": 0.03259205115269296,
                "sulphates": -0.15316958552279356,
                "alcohol": 0.1194564617796708,
                "constraint_value": 1.0
            }
        }
    },
    "columnwise_comparison": {
        "l1_divergence": {
            "fixed acidity": 0.8504,
            "volatile acidity": 0.1344,
            "citric acid": 0.42299999999999993,
            "residual sugar": 0.34340000000000004,
            "chlorides": 0.1608,
            "free sulfur dioxide": 0.16219999999999998,
            "total sulfur dioxide": 0.1374,
            "density": 0.2872,
            "pH": 0.145,
            "sulphates": 0.13499999999999998,
            "alcohol": 0.39060000000000006,
            "constraint_value": 0.4552
        },
        "max_symmetric_D_kl": {
            "fixed acidity": 3.0176311453797946,
            "volatile acidity": 0.07293740790622162,
            "citric acid": 1.0507510383120071,
            "residual sugar": 0.47508553097704326,
            "chlorides": 0.11609481713396451,
            "free sulfur dioxide": 0.1106741989876592,
            "total sulfur dioxide": 0.08535573023776133,
            "density": 0.43749668193699803,
            "pH": 0.1053183034246476,
            "sulphates": 0.11483289191831904,
            "alcohol": 1.078246575831693,
            "constraint_value": 1.2104108285474833
        },
        "two-sample Kolmogorov-Smirnov test": {
            "fixed acidity": [
                0,
                0.0
            ],
            "volatile acidity": [
                0,
                6.934880697715097e-20
            ],
            "citric acid": [
                0,
                0.0
            ],
            "residual sugar": [
                0,
                1.7570932312226928e-206
            ],
            "chlorides": [
                0,
                1.6871365390821653e-24
            ],
            "free sulfur dioxide": [
                0,
                7.358370271447928e-44
            ],
            "total sulfur dioxide": [
                0,
                7.850212555377935e-31
            ],
            "density": [
                0,
                3.362558588402733e-172
            ],
            "pH": [
                0,
                1.5720721897569233e-39
            ],
            "sulphates": [
                0,
                1.933208691458229e-34
            ],
            "alcohol": [
                0,
                8.116991646995597e-296
            ],
            "constraint_value": [
                0,
                0.0
            ]
        }
    },
    "global_comparison": {
        "correlation matrix similarity": {
            "average l1": 0.09421787631149788,
            "median l1": 0.06499347147084276
        }
    }
}

==> experiments/wine_dsm_comparison/wine_dsm_fw_bw_sr/stats_summary.json <==
{
    "l1_divergence": {
        "fixed acidity": 0.8504,
        "volatile acidity": 0.1344,
        "citric acid": 0.42299999999999993,
        "residual sugar": 0.34340000000000004,
        "chlorides": 0.1608,
        "free sulfur dioxide": 0.16219999999999998,
        "total sulfur dioxide": 0.1374,
        "density": 0.2872,
        "pH": 0.145,
        "sulphates": 0.13499999999999998,
        "alcohol": 0.39060000000000006
    },
    "correlations_l1": 0.09421787631149788,
    "l1_divergence_median": 0.16219999999999998,
    "l1_divergence_mean": 0.2881272727272727,
    "l1_divergence_max": 0.8504
}
